A novel entropy-based hierarchical clustering framework for ultrafast protein structure search and alignment

Identification and alignment of three-dimensional folding of proteins may yield useful information about relationships too remote to be detected by conventional methods, such as sequence comparison, and may potentially lead to prediction of patterns and motifs in mutual structural fragments. With the exponential increase of structural proteomics data, the methods that scale with the rate of increase of data lose efficiency. Hence, new methods that reduce the computational expense of this problem should be developed. We present a novel framework through which we are able to find and align protein structure neighbors via hierarchical clustering and entropy-based query search, and present a web-based protein database search and alignment tool to demonstrate the applicability of our approach. The resulting method replicates the results of the current gold standard with a minimal loss in sensitivity in a significantly shorter amount of time, while ameliorating the existing web workspace of protein structure comparison with a customized and dynamic web-based environment. Our tool serves as both a functional industrial means of protein structure comparison and a valid demonstration of heuristics in proteomics.

==> co.csv <==
x,y
14,69
41,91
69,96
19,26
11,100
86,67
34,35
99,22
66,68
52,17
89,5
17,51
14,66
71,31
45,19
85,5
75,16
34,58
95,51
34,55
12,89
32,43
57,80
25,70
18,65
16,88
15,33
51,50
47,14
36,94
26,40
41,62
59,29
27,79
97,33
100,29
50,50
42,42
18,18
99,33
6,76
82,33
54,81
46,33
53,25
9,31
100,19
83,64
32,56
4,45
22,93
70,71
51,73
10,89
78,70
86,17
53,34
27,36
100,32
92,82
38,30
82,4
22,69
41,93
3,96
76,23
11,80
52,88
87,20
96,49
70,13
61,72
31,32
12,42
44,94
92,60
93,74
75,6
1,46
37,71
97,69
75,51
9,39
10,45
53,85
88,14
2,14
85,11
84,14
6,96
70,25
96,62
17,43
24,78
11,64


==> corr.csv <==
cos,matt,cos1
0,0.0072,0.715
0.01,0.0173,0.93
0.01,0.0245,0.994
0.01,0.0351,1.158
0.01,0.0355,1.437
0.01,0.0378,1.656
0.02,0.0415,1.23
0.02,0.0462,2.159
0.03,0.0641,2.198
0.03,0.0653,2.287
0.04,0.0666,2.347
0.04,0.0695,2.965
0.04,0.0702,2.949
0.06,0.0725,2.965
0.06,0.0744,2.998
0.06,0.0763,2.676
0.06,0.0796,2.989
0.07,0.0812,2.937
0.07,0.0842,2.99
0.08,0.0897,2.978
0.08,0.0902,2.913
0.09,0.0905,2.984
0.09,0.0937,2.91
0.1,0.0969,2.973
0.1,0.1016,2.969
0.1,0.1057,2.76
0.11,0.1076,2.54
0.12,0.1118,2.945
0.12,0.1266,2.917
0.14,0.1332,2.9
0.14,0.1366,2.957
0.15,0.1392,2.344
0.15,0.143,3.45
0.16,0.1478,2.984
0.16,0.1546,2.5
0.17,0.1546,2.928
0.18,0.1617,2.99
0.18,0.1733,3.12
0.18,0.1735,3.16
0.19,0.178,3.45
0.19,0.1846,2.926
0.19,0.1881,3.13
0.2,0.1891,2.907
0.21,0.19,2.917
0.21,0.1905,2.985
0.21,0.1918,3.45
0.22,0.1935,3
0.22,0.2098,2.945
0.22,0.2102,2.975
0.23,0.2137,2.939
0.24,0.2173,
0.25,0.2216,
0.25,0.2226,
0.25,0.2232,
0.26,0.2271,
0.26,0.2305,
0.27,0.2307,
0.28,0.2322,
0.29,0.2334,
0.29,0.2347,
0.29,0.249,
0.29,0.2493,
0.3,0.2493,
0.3,0.2506,
0.3,0.251,
0.3,0.2523,
0.31,0.2589,
0.31,0.2626,
0.31,0.2643,
0.32,0.2663,
0.32,0.2694,
0.33,0.2705,
0.33,0.2824,
0.34,0.2849,
0.34,0.289,
0.35,0.2911,
0.35,0.2993,
0.35,0.3087,
0.36,0.3119,
0.37,0.3125,
0.38,0.3181,
0.38,0.3185,
0.39,0.3199,
0.4,0.321,
0.4,0.323,
0.4,0.3259,
0.41,0.3316,
0.41,0.3319,
0.41,0.337,
0.41,0.3495,
0.41,0.3495,
0.42,0.3498,
0.42,0.3532,
0.43,0.361,
0.43,0.3671,
0.45,0.3681,
0.45,0.3702,
0.45,0.3832,
0.45,0.3921,
0.46,0.3924,
0.46,0.3957,
0.46,0.4048,
0.46,0.4053,
0.47,0.414,
0.48,0.4172,
0.48,0.4174,
0.49,0.4239,
0.49,0.4261,
0.49,0.4269,
0.49,0.4303,
0.49,0.4325,
0.49,0.434,
0.5,0.4344,
0.5,0.4402,
0.5,0.4457,
0.5,0.4473,
0.51,0.45,
0.51,0.4706,
0.52,0.4776,
0.53,0.4799,
0.53,0.4843,
0.53,0.4865,
0.54,0.4868,
0.54,0.4879,
0.54,0.4901,
0.54,0.491,
0.54,0.5034,
0.55,0.5054,
0.56,0.5075,
0.56,0.515,
0.56,0.517,
0.56,0.5267,
0.56,0.5314,
0.57,0.5327,
0.57,0.5343,
0.58,0.536,
0.58,0.5376,
0.59,0.5393,
0.59,0.5457,
0.6,0.551,
0.6,0.551,
0.62,0.5523,
0.62,0.5551,
0.62,0.5607,
0.63,0.5661,
0.63,0.5893,
0.63,0.5902,
0.63,0.5968,
0.64,0.6087,
0.64,0.6092,
0.64,0.6149,
0.65,0.6214,
0.65,0.6216,
0.65,0.6269,
0.65,0.6407,
0.65,0.6433,
0.66,0.6452,
0.66,0.6596,
0.67,0.6597,
0.67,0.6681,
0.67,0.6695,
0.68,0.6707,
0.68,0.6766,
0.68,0.684,
0.68,0.7,
0.69,0.7033,
0.69,0.7064,
0.69,0.7161,
0.7,0.7196,
0.7,0.7223,
0.71,0.7261,
0.71,0.7282,
0.72,0.7301,
0.73,0.7432,
0.73,0.7433,
0.73,0.7448,
0.73,0.7462,
0.73,0.7519,
0.75,0.7531,
0.75,0.7706,
0.75,0.7727,
0.76,0.7741,
0.76,0.7769,
0.77,0.7775,
0.77,0.7839,
0.77,0.7855,
0.77,0.7859,
0.77,0.7864,
0.77,0.7866,
0.77,0.7888,
0.78,0.7959,
0.79,0.8011,
0.79,0.8084,
0.79,0.8087,
0.79,0.813,
0.79,0.8131,
0.8,0.8136,
0.81,0.8171,
0.81,0.8242,
0.81,0.8252,
0.81,0.8256,
0.81,0.8273,
0.81,0.8306,
0.81,0.8317,
0.82,0.8331,
0.82,0.8419,
0.83,0.8545,
0.84,0.8546,
0.85,0.8588,
0.85,0.8599,
0.85,0.8622,
0.85,0.8626,
0.86,0.8629,
0.86,0.8657,
0.86,0.8739,
0.86,0.8791,
0.87,0.8852,
0.87,0.8917,
0.87,0.8929,
0.87,0.8942,
0.87,0.9005,
0.88,0.9048,
0.88,0.9179,
0.89,0.9222,
0.9,0.9242,
0.9,0.9298,
0.9,0.931,
0.91,0.9461,
0.91,0.9481,
0.91,0.9483,
0.92,0.9523,
0.92,0.9544,
0.92,0.9553,
0.92,0.9642,
0.92,0.9652,
0.93,0.9692,
0.93,0.9693,
0.94,0.9701,
0.94,0.971,
0.94,0.9711,
0.95,0.9717,
0.97,0.9723,
0.98,0.9735,
0.98,0.9767,
0.99,0.9783,
0.99,0.9819,
0.99,0.9819,
0.99,0.988,
1,0.9894,
1,0.9995,

==> fold.csv <==
esp,fraction,dali,fatcat,3d-blast
3,0.0004149377593361,1,0,0
5,0.000829875518672199,2,3,0
9,0.00145228215767635,3,4,11
10,0.00477178423236515,10,7,18
15,0.00850622406639004,12,7,22
15,0.00912863070539419,15,9,41
16,0.012448132780083,16,11,41
17,0.0128630705394191,16,14,45
24,0.0134854771784232,17,16,46
25,0.0143153526970954,17,22,58
31,0.0174273858921162,24,26,59
31,0.0178423236514523,26,28,67
31,0.0184647302904564,26,32,75
33,0.0246887966804979,35,37,78
34,0.0253112033195021,36,37,80
41,0.0259336099585062,37,42,85
43,0.0273858921161826,39,47,95
44,0.0296680497925311,40,53,101
48,0.0304979253112033,43,56,102
51,0.0311203319502075,46,57,109
54,0.033402489626556,48,59,112
61,0.0342323651452282,49,78,114
64,0.0363070539419087,59,81,115
67,0.0367219917012448,61,87,121
70,0.037551867219917,61,92,134
71,0.0379668049792531,63,94,138
78,0.0387966804979253,67,95,140
86,0.0392116182572614,67,99,141
88,0.0396265560165975,67,100,142
89,0.0402489626556017,69,100,142
92,0.0410788381742739,73,100,151
94,0.0508298755186722,84,102,158
95,0.0512448132780083,84,104,163
95,0.054356846473029,88,113,175
100,0.0551867219917012,89,115,177
104,0.0576763485477178,90,117,180
107,0.0580912863070539,90,122,192
108,0.05850622406639,90,123,195
109,0.0599585062240664,93,126,200
112,0.0605809128630705,94,128,207
113,0.0612033195020747,95,137,213
114,0.0628630705394191,101,140,216
117,0.0634854771784232,101,147,217
127,0.0639004149377593,103,147,221
128,0.0649377593360996,105,150,222
131,0.0653526970954357,107,156,236
132,0.0659751037344398,107,156,241
135,0.066597510373444,110,161,244
137,0.0672199170124481,113,165,250
137,0.0705394190871369,118,166,258
138,0.0711618257261411,121,170,261
139,0.0728215767634855,124,176,263
143,0.0734439834024896,126,183,268
145,0.0744813278008299,127,183,268
146,0.074896265560166,127,184,269
149,0.0755186721991701,130,185,284
151,0.0759336099585062,131,187,286
151,0.0767634854771784,133,193,296
152,0.0771784232365145,135,195,309
155,0.0775933609958506,135,196,323
156,0.0780082987551867,135,197,336
157,0.0796680497925311,136,199,338
160,0.0836099585062241,145,200,347
162,0.0852697095435685,147,202,353
163,0.0858921161825726,150,205,353
174,0.0869294605809129,153,206,359
178,0.0894190871369295,153,207,362
180,0.0902489626556017,153,211,370
189,0.0912863070539419,156,214,379
189,0.091701244813278,156,214,384
191,0.0921161825726141,158,215,385
193,0.0925311203319502,160,218,386
195,0.0931535269709544,163,224,388
201,0.0977178423236515,166,233,390
202,0.0995850622406639,167,234,391
202,0.100207468879668,168,236,392
204,0.100622406639004,170,240,407
205,0.106224066390041,175,241,408
205,0.107261410788382,180,243,408
207,0.107676348547718,180,246,410
207,0.108298755186722,182,246,415
209,0.108713692946058,184,247,435
214,0.10954356846473,184,247,439
216,0.110165975103734,185,251,452
218,0.112240663900415,188,255,461
224,0.112655601659751,188,256,463
226,0.113278008298755,188,264,471
232,0.114315352697095,188,270,471
233,0.114730290456432,188,273,472
239,0.11701244813278,188,283,473
241,0.117427385892116,188,289,485
241,0.117842323651452,188,292,487
245,0.118257261410788,188,297,491
251,0.118879668049793,190,297,492
254,0.119294605809129,190,299,503
254,0.119917012448133,190,299,513
255,0.122821576763485,190,299,526
255,0.125103734439834,197,303,530
258,0.12551867219917,197,314,535
258,0.125933609958506,199,315,540
259,0.134232365145228,239,315,543
261,0.157883817427386,279,317,554
266,0.15954356846473,280,319,561
270,0.159958506224066,280,323,562
272,0.160580912863071,283,323,582
276,0.161410788381743,285,328,592
290,0.189211618257261,352,333,595
291,0.189626556016598,352,343,596
293,0.190041493775934,354,344,598
298,0.190663900414938,354,344,610
298,0.191078838174274,355,349,611
298,0.192323651452282,361,350,621
302,0.192738589211618,361,350,637
306,0.19356846473029,361,351,643
308,0.193983402489627,362,352,645
309,0.194605809128631,362,353,652
312,0.195643153526971,363,353,662
316,0.196265560165975,366,355,677
316,0.20643153526971,366,356,677
323,0.207883817427386,367,368,679
325,0.208298755186722,368,369,679
332,0.209336099585062,373,373,680
339,0.209751037344398,373,373,680
339,0.210373443983402,376,384,683
340,0.211410788381743,376,388,685
341,0.211825726141079,378,395,687
343,0.212240663900415,380,395,690
346,0.213278008298755,385,395,695
349,0.216804979253112,402,396,699
349,0.217219917012448,402,397,702
356,0.21804979253112,402,399,705
356,0.220124481327801,410,400,706
358,0.220539419087137,410,401,709
364,0.221784232365145,416,404,712
369,0.222199170124481,418,405,713
373,0.222821576763485,421,414,713
374,0.223236514522822,423,415,715
374,0.224066390041494,427,417,717
375,0.22448132780083,428,421,737
377,0.232365145228216,428,431,743
378,0.236929460580913,430,434,743
382,0.237551867219917,430,440,747
383,0.237966804979253,432,440,752
385,0.24045643153527,444,442,752
386,0.241078838174274,444,445,756
391,0.243983402489627,449,446,766
396,0.244605809128631,449,447,770
399,0.246265560165975,452,451,780
401,0.246680497925311,452,453,786
402,0.247510373443983,452,460,789
403,0.248132780082988,454,466,795
404,0.248547717842324,454,466,798
406,0.249377593360996,454,470,799
408,0.249792531120332,456,476,806
409,0.252697095435685,463,486,809
412,0.253734439834025,465,486,823
413,0.254356846473029,465,491,826
413,0.255186721991701,467,499,828
414,0.255601659751037,468,500,830
417,0.256846473029046,474,502,831
418,0.262033195020747,478,502,839
420,0.262448132780083,480,507,844
423,0.263485477178423,485,508,845
431,0.263900414937759,486,509,845
437,0.264315352697095,486,510,847
438,0.264730290456432,488,511,857
439,0.265145228215768,488,518,880
440,0.265767634854772,488,528,897
443,0.266804979253112,493,534,920
453,0.267634854771784,494,536,923
453,0.268672199170124,495,539,923
453,0.269087136929461,495,546,929
461,0.269502074688797,497,549,934
471,0.270124481327801,500,553,938
473,0.270746887966805,502,553,944
476,0.271991701244813,508,554,948
482,0.278215767634855,508,555,957
492,0.278838174273859,509,557,962
495,0.279460580912863,510,558,966
497,0.280912863070539,510,561,969
498,0.283195020746888,515,564,980
498,0.284232365145228,516,566,982
502,0.287551867219917,532,568,984
506,0.289004149377593,536,576,1000
506,0.290041493775934,538,577,1019
508,0.29149377593361,539,580,1021
512,0.291908713692946,541,580,1046
512,0.293360995850622,541,588,1049
517,0.294813278008299,542,591,1056
517,0.295643153526971,542,597,1058
528,0.296887966804979,548,598,1067
528,0.297717842323651,549,601,1072
529,0.298755186721992,551,604,1073
530,0.299377593360996,554,605,1091
530,0.299792531120332,554,607,1095
531,0.312240663900415,554,608,1097
535,0.312863070539419,555,609,1099
538,0.314315352697095,555,609,1101
543,0.315560165975104,555,614,1119
543,0.316597510373444,556,617,1123
547,0.31701244813278,557,624,1132
557,0.317427385892116,559,624,1132
558,0.320124481327801,559,627,1136
558,0.321369294605809,561,629,1137
559,0.321784232365145,561,631,1139
561,0.322614107883817,561,653,1153
562,0.323858921161826,561,653,1161
565,0.32448132780083,563,654,1169
566,0.326348547717842,566,660,1173
577,0.329253112033195,566,668,1174
584,0.330082987551867,567,674,1179
584,0.330705394190871,568,677,1187
585,0.331742738589212,572,679,1198
593,0.333609958506224,573,681,1199
593,0.33402489626556,574,681,1202
598,0.337344398340249,590,684,1204
601,0.337966804979253,592,700,1208
601,0.338381742738589,594,700,1210
601,0.340041493775934,602,703,1210
605,0.341078838174274,602,710,1212
610,0.34149377593361,602,713,1220
612,0.341908713692946,604,715,1226
615,0.34253112033195,604,719,1242
617,0.343360995850622,608,729,1243
618,0.343775933609959,608,729,1245
621,0.344190871369295,608,732,1246
626,0.345435684647303,614,733,1247
630,0.346473029045643,618,736,1252
637,0.346887966804979,619,751,1252
638,0.348340248962656,626,752,1255
648,0.348755186721992,626,760,1256
649,0.350414937759336,626,763,1262
654,0.351867219917012,626,764,1266
661,0.353319502074689,628,765,1270
665,0.354979253112033,634,769,1280
668,0.355394190871369,635,775,1280
670,0.358298755186722,649,779,1287
670,0.358713692946058,649,787,1293
672,0.359128630705394,651,787,1301
674,0.362448132780083,667,796,1301
674,0.362863070539419,667,805,1322
684,0.363692946058091,671,805,1322
685,0.364315352697095,672,813,1323
688,0.364730290456432,673,815,1332
691,0.365352697095436,676,819,1345
691,0.366804979253112,683,821,1349
691,0.367427385892116,683,827,1349
692,0.36804979253112,683,839,1361
697,0.368672199170125,684,846,1363
697,0.370331950207469,687,849,1369
702,0.371784232365145,687,849,1375
704,0.372406639004149,688,852,1395
705,0.379668049792531,688,857,1401
708,0.380290456431535,688,858,1411
710,0.381120331950207,689,860,1412
718,0.381742738589212,692,867,1430
720,0.382572614107884,694,873,1437
727,0.383402489626556,695,877,1449
731,0.383817427385892,696,877,1452
736,0.384439834024896,699,879,1453
737,0.386929460580913,699,880,1455
739,0.387344398340249,699,881,1461
740,0.387966804979253,702,882,1476
743,0.388796680497925,706,884,1478
744,0.389834024896266,711,888,1491
747,0.394398340248963,733,889,1502
751,0.395228215767635,737,896,1503
752,0.395643153526971,737,900,1505
756,0.396058091286307,737,903,1517
766,0.397095435684647,742,903,1527
767,0.398132780082988,742,904,1540
772,0.4,750,905,1543
773,0.400414937759336,750,908,1548
779,0.400829875518672,750,909,1553
779,0.401244813278008,750,911,1556
781,0.402074688796681,750,914,1557
782,0.403112033195021,751,916,1561
784,0.404356846473029,751,920,1564
795,0.404979253112033,752,925,1570
797,0.406016597510373,752,929,1571
805,0.40643153526971,754,935,1574
810,0.406846473029046,754,935,1574
815,0.407261410788382,756,936,1589
821,0.410580912863071,772,954,1605
821,0.413070539419087,773,957,1606
824,0.413900414937759,776,967,1614
825,0.414315352697095,776,976,1617
829,0.417634854771784,784,983,1625
829,0.41804979253112,784,984,1626
829,0.418464730290456,784,985,1633
832,0.419502074688797,789,992,1636
835,0.420539419087137,793,992,1637
854,0.421991701244813,797,1003,1651
855,0.422614107883817,799,1005,1659
856,0.423236514522822,802,1007,1661
858,0.423651452282158,804,1008,1661
858,0.427385892116183,804,1013,1665
863,0.427800829875519,804,1013,1666
865,0.428423236514523,804,1020,1668
866,0.428838174273859,806,1021,1676
867,0.429460580912863,806,1021,1684
868,0.43195020746888,806,1022,1689
870,0.433609958506224,807,1026,1704
877,0.43402489626556,808,1028,1708
877,0.434854771784232,810,1031,1721
879,0.435684647302905,811,1034,1732
879,0.437759336099585,816,1036,1735
881,0.438174273858921,816,1037,1739
884,0.438589211618257,818,1040,1740
891,0.439004149377593,819,1046,1745
894,0.439626556016598,822,1050,1747
896,0.440248962655602,825,1050,1770
907,0.440663900414938,826,1050,1774
911,0.442116182572614,833,1054,1776
911,0.442946058091286,833,1057,1779
913,0.443360995850622,833,1060,1795
914,0.443775933609958,835,1064,1815
919,0.444190871369295,837,1073,1826
922,0.445228215767635,837,1073,1837
922,0.447095435684647,837,1075,1837
923,0.448132780082988,838,1076,1840
926,0.448547717842324,838,1076,1842
926,0.44896265560166,839,1080,1847
927,0.450414937759336,846,1082,1850
927,0.453112033195021,846,1088,1859
931,0.453526970954357,846,1095,1866
933,0.454356846473029,846,1099,1879
934,0.45746887966805,846,1103,1882
936,0.464315352697095,871,1106,1887
939,0.464730290456432,871,1106,1888
940,0.465352697095436,872,1112,1899
945,0.46597510373444,872,1113,1910
948,0.467634854771784,874,1114,1912
954,0.470539419087137,888,1128,1916
960,0.471369294605809,888,1129,1933
962,0.472199170124481,889,1131,1943
963,0.475933609958506,893,1139,1955
965,0.476763485477178,894,1140,1957
966,0.481120331950207,906,1141,1960
970,0.48195020746888,908,1144,1967
972,0.482365145228216,908,1144,1969
974,0.482780082987552,909,1150,1978
974,0.496680497925311,976,1152,1981
977,0.497095435684647,976,1153,1985
977,0.49792531120332,977,1155,1994
978,0.498340248962656,978,1158,2005
992,0.499377593360996,978,1161,2006
1003,0.499792531120332,980,1162,2006
1004,0.504149377593361,1001,1168,2025
1005,0.504564315352697,1001,1177,2042
1005,0.504979253112033,1002,1179,2044
1008,0.506016597510373,1007,1180,2046
1013,0.509128630705394,1022,1182,2060
1014,0.510580912863071,1026,1183,2061
1020,0.511203319502075,1027,1192,2065
1021,0.511825726141079,1028,1199,2072
1025,0.512863070539419,1028,1200,2073
1026,0.5149377593361,1038,1201,2078
1032,0.515767634854772,1038,1209,2081
1034,0.516182572614108,1039,1212,2082
1034,0.516597510373444,1039,1213,2085
1039,0.51701244813278,1040,1223,2119
1045,0.517634854771784,1043,1227,2122
1045,0.521784232365145,1063,1231,2138
1048,0.522199170124481,1065,1239,2140
1048,0.522614107883817,1065,1240,2149
1049,0.525726141078838,1065,1250,2163
1051,0.526348547717842,1068,1254,2164
1051,0.526970954356846,1069,1255,2169
1060,0.528008298755187,1071,1255,2170
1060,0.529668049792531,1071,1260,2182
1062,0.530290456431535,1072,1268,2188
1063,0.543775933609958,1096,1270,2189
1068,0.544190871369295,1097,1271,2194
1070,0.548755186721992,1105,1277,2195
1072,0.549792531120332,1105,1282,2196
1077,0.550207468879668,1105,1285,2206
1081,0.550622406639004,1107,1289,2212
1082,0.553112033195021,1107,1291,2213
1088,0.553734439834025,1110,1303,2215
1089,0.554979253112033,1111,1307,2223
1091,0.555394190871369,1111,1313,2232
1103,0.556224066390042,1113,1314,2242
1103,0.556846473029046,1116,1315,2249
1103,0.561618257261411,1122,1318,2251
1104,0.562240663900415,1125,1318,2262
1106,0.562655601659751,1125,1319,2262
1107,0.563485477178423,1125,1320,2286
1107,0.56597510373444,1137,1321,2291
1109,0.567842323651452,1137,1326,2293
1109,0.568257261410788,1138,1338,2297
1114,0.568879668049793,1139,1355,2302
1114,0.569709543568465,1143,1356,2306
1124,0.572406639004149,1143,1358,2307
1126,0.57344398340249,1144,1364,2308
1128,0.57551867219917,1146,1367,2320
1135,0.576141078838174,1146,1368,2321
1142,0.577178423236514,1148,1369,2332
1144,0.577800829875519,1149,1370,2334
1160,0.578630705394191,1153,1383,2339
1160,0.580705394190871,1155,1386,2342
1168,0.581327800829876,1155,1392,2346
1168,0.581742738589212,1155,1394,2359
1172,0.582365145228216,1156,1399,2365
1172,0.583402489626556,1161,1400,2373
1175,0.584647302904564,1164,1407,2378
1182,0.585269709543568,1165,1410,2382
1182,0.585684647302905,1166,1410,2417
1185,0.586929460580913,1167,1413,2419
1189,0.588174273858921,1169,1420,2430
1189,0.59045643153527,1180,1421,2441
1192,0.590871369294606,1180,1424,2445
1198,0.591286307053942,1180,1429,2448
1201,0.593153526970954,1186,1430,2451
1206,0.597095435684647,1186,1433,2455
1210,0.597717842323651,1189,1447,2456
1211,0.605809128630705,1197,1449,2458
1215,0.606846473029046,1201,1451,2461
1215,0.607261410788382,1201,1461,2468
1217,0.607676348547718,1201,1462,2469
1219,0.60850622406639,1202,1467,2469
1220,0.610788381742739,1213,1473,2470
1220,0.611203319502075,1213,1475,2471
1222,0.612033195020747,1214,1476,2472
1223,0.613070539419087,1219,1489,2472
1224,0.614315352697095,1225,1493,2488
1228,0.614730290456432,1226,1494,2490
1229,0.61597510373444,1230,1509,2494
1231,0.617219917012448,1233,1510,2495
1239,0.617842323651452,1236,1516,2495
1249,0.618464730290456,1236,1516,2501
1249,0.618879668049793,1237,1517,2507
1257,0.619294605809129,1237,1520,2516
1259,0.619917012448133,1237,1524,2517
1260,0.623651452282158,1255,1529,2525
1266,0.624273858921162,1255,1533,2526
1268,0.62655601659751,1258,1534,2539
1268,0.627800829875519,1259,1534,2542
1269,0.628215767634855,1259,1535,2546
1269,0.629668049792531,1261,1537,2555
1272,0.631120331950207,1264,1538,2567
1275,0.631535269709544,1266,1540,2618
1280,0.632572614107884,1267,1542,2619
1286,0.633817427385892,1268,1544,2621
1287,0.634232365145228,1269,1550,2627
1287,0.634647302904564,1269,1552,2634
1289,0.657261410788382,1324,1554,2639
1292,0.658091286307054,1328,1567,2640
1304,0.660165975103734,1338,1568,2641
1305,0.661618257261411,1339,1568,2643
1306,0.662655601659751,1344,1570,2646
1309,0.663485477178423,1344,1571,2649
1310,0.663900414937759,1346,1573,2650
1313,0.664315352697095,1346,1574,2656
1315,0.666597510373444,1357,1580,2658
1327,0.670954356846473,1378,1580,2659
1327,0.671784232365145,1382,1582,2664
1328,0.672199170124481,1384,1585,2666
1328,0.672614107883817,1385,1585,2666
1332,0.676141078838174,1389,1586,2667
1335,0.676970954356847,1389,1592,2667
1336,0.677385892116183,1391,1595,2668
1338,0.677800829875519,1392,1603,2673
1339,0.678838174273859,1394,1605,2675
1341,0.679253112033195,1396,1614,2675
1344,0.680082987551867,1396,1615,2676
1345,0.680497925311203,1396,1618,2678
1348,0.681742738589212,1399,1619,2680
1348,0.682365145228216,1402,1620,2687
1349,0.68298755186722,1402,1624,2689
1349,0.683402489626556,1403,1627,2698
1351,0.683817427385892,1405,1629,2706
1352,0.684232365145228,1406,1629,2724
1354,0.685892116182573,1406,1633,2724
1357,0.686514522821577,1409,1635,2725
1359,0.687136929460581,1411,1638,2726
1360,0.687551867219917,1411,1638,2732
1368,0.691078838174274,1417,1638,2741
1377,0.691701244813278,1419,1638,2741
1378,0.695020746887967,1435,1640,2745
1380,0.695643153526971,1438,1640,2757
1385,0.698340248962656,1441,1642,2760
1386,0.698755186721992,1442,1648,2761
1387,0.699170124481328,1444,1649,2773
1390,0.699585062240664,1444,1651,2776
1396,0.7,1446,1652,2782
1397,0.700829875518672,1446,1656,2789
1399,0.701659751037344,1450,1658,2789
1400,0.70207468879668,1450,1658,2793
1406,0.702489626556017,1452,1664,2803
1409,0.703319502074689,1453,1667,2803
1416,0.705394190871369,1463,1676,2806
1418,0.708091286307054,1463,1677,2818
1420,0.709128630705394,1464,1678,2821
1421,0.70954356846473,1465,1682,2835
1430,0.709958506224066,1465,1683,2835
1432,0.711410788381743,1472,1694,2838
1432,0.714730290456432,1472,1709,2842
1433,0.715352697095436,1475,1709,2844
1437,0.717427385892116,1484,1711,2855
1437,0.717842323651452,1485,1711,2857
1441,0.718464730290456,1485,1712,2873
1441,0.718879668049793,1485,1712,2874
1445,0.719709543568465,1485,1713,2887
1451,0.720331950207469,1486,1715,2895
1458,0.721161825726141,1490,1720,2911
1460,0.721784232365145,1491,1723,2921
1469,0.722821576763485,1491,1725,2924
1469,0.724273858921162,1496,1731,2930
1469,0.724896265560166,1496,1731,2931
1470,0.725311203319502,1498,1736,2941
1471,0.727800829875519,1503,1738,2941
1472,0.728215767634855,1504,1739,2949
1473,0.734232365145228,1504,1753,2955
1479,0.736514522821577,1509,1756,2974
1480,0.736929460580913,1511,1766,2978
1481,0.737344398340249,1511,1771,2980
1484,0.737759336099585,1511,1773,2983
1485,0.739834024896266,1521,1784,2984
1497,0.74149377593361,1529,1784,2986
1497,0.742116182572614,1529,1792,2991
1497,0.74253112033195,1530,1792,2997
1498,0.743153526970954,1530,1800,3013
1498,0.754149377593361,1530,1801,3014
1508,0.755186721991701,1532,1804,3018
1511,0.75643153526971,1534,1806,3029
1520,0.756846473029046,1535,1807,3030
1523,0.757261410788382,1535,1810,3034
1524,0.757676348547718,1536,1810,3035
1525,0.75850622406639,1540,1812,3045
1528,0.75954356846473,1545,1815,3046
1530,0.760373443983402,1549,1815,3055
1531,0.760788381742739,1551,1815,3056
1536,0.761410788381743,1552,1817,3066
1538,0.762655601659751,1554,1821,3081
1540,0.763900414937759,1560,1829,3089
1541,0.765352697095436,1562,1833,3093
1542,0.76804979253112,1573,1840,3097
1547,0.768672199170125,1574,1840,3100
1553,0.769294605809129,1575,1841,3100
1555,0.769917012448133,1575,1842,3104
1555,0.770539419087137,1578,1847,3113
1557,0.771369294605809,1582,1855,3128
1558,0.771784232365145,1584,1862,3128
1559,0.772199170124481,1586,1871,3130
1559,0.773029045643154,1588,1875,3133
1561,0.77344398340249,1590,1884,3137
1562,0.773858921161826,1592,1894,3137
1562,0.784854771784232,1619,1894,3149
1567,0.788174273858921,1635,1897,3150
1569,0.788796680497925,1636,1899,3154
1574,0.792946058091286,1640,1902,3154
1575,0.793775933609958,1641,1903,3155
1576,0.794605809128631,1642,1908,3155
1578,0.795020746887967,1642,1910,3156
1580,0.796680497925311,1644,1916,3161
1580,0.797095435684647,1645,1920,3162
1582,0.797717842323652,1647,1924,3177
1584,0.798340248962656,1649,1924,3179
1586,0.798755186721992,1651,1938,3188
1586,0.799170124481328,1652,1942,3191
1586,0.799585062240664,1654,1942,3197
1587,0.800829875518672,1657,1946,3207
1590,0.803526970954357,1670,1946,3208
1593,0.803941908713693,1672,1950,3209
1601,0.804356846473029,1672,1952,3211
1606,0.805186721991701,1673,1954,3216
1611,0.805601659751037,1674,1961,3230
1618,0.806224066390042,1674,1963,3236
1618,0.806639004149378,1674,1964,3249
1619,0.807053941908714,1674,1968,3255
1619,0.810165975103734,1679,1979,3268
1622,0.810788381742739,1679,1984,3278
1632,0.811410788381743,1681,1988,3284
1634,0.814730290456432,1681,2002,3286
1635,0.815352697095436,1684,2006,3307
1645,0.816804979253112,1691,2008,3321
1652,0.817634854771784,1691,2013,3323
1659,0.81804979253112,1693,2013,3332
1659,0.818464730290456,1693,2013,3341
1661,0.818879668049793,1694,2014,3344
1662,0.819502074688797,1697,2022,3345
1668,0.822614107883817,1712,2023,3347
1670,0.823236514522822,1712,2025,3364
1680,0.823651452282158,1713,2026,3365
1683,0.830082987551867,1721,2030,3373
1687,0.831742738589212,1721,2034,3374
1687,0.834854771784232,1736,2034,3378
1689,0.835269709543568,1736,2046,3383
1697,0.837551867219917,1738,2049,3386
1700,0.838589211618257,1738,2053,3392
1700,0.839419087136929,1742,2059,3397
1703,0.840041493775934,1742,2061,3398
1716,0.84045643153527,1744,2071,3405
1719,0.840871369294606,1746,2072,3415
1724,0.841701244813278,1750,2075,3418
1729,0.842116182572614,1750,2076,3419
1731,0.84253112033195,1750,2078,3426
1731,0.843360995850622,1751,2079,3431
1735,0.844813278008299,1751,2084,3447
1736,0.846473029045643,1751,2088,3465
1739,0.852489626556017,1765,2092,3466
1747,0.852904564315353,1765,2095,3466
1748,0.854979253112033,1768,2096,3470
1749,0.85746887966805,1769,2097,3474
1751,0.860165975103734,1775,2101,3477
1753,0.860580912863071,1776,2105,3498
1754,0.861825726141079,1777,2116,3512
1754,0.862655601659751,1777,2119,3514
1754,0.86804979253112,1803,2127,3518
1755,0.868879668049793,1803,2130,3520
1755,0.869294605809129,1805,2130,3526
1756,0.869709543568465,1805,2131,3540
1766,0.871161825726141,1811,2131,3548
1767,0.871576763485477,1812,2134,3551
1771,0.873858921161826,1823,2137,3553
1776,0.878838174273859,1829,2138,3553
1777,0.879460580912863,1829,2139,3559
1778,0.880497925311203,1832,2139,3561
1779,0.882157676348548,1832,2142,3569
1782,0.883817427385892,1832,2143,3581
1784,0.884439834024896,1834,2144,3591
1784,0.885477178423236,1835,2146,3594
1786,0.886929460580913,1836,2146,3595
1787,0.887344398340249,1836,2147,3596
1790,0.887759336099585,1837,2150,3597
1794,0.888174273858921,1837,2171,3600
1794,0.888796680497925,1837,2172,3617
1795,0.889211618257261,1837,2176,3618
1795,0.889834024896266,1840,2177,3624
1797,0.896680497925311,1840,2178,3648
1798,0.897302904564315,1840,2180,3649
1806,0.898132780082988,1841,2183,3651
1813,0.899792531120332,1843,2187,3656
1823,0.900829875518672,1843,2188,3663
1823,0.901244813278008,1844,2190,3669
1824,0.906846473029046,1844,2204,3669
1828,0.90746887966805,1844,2206,3680
1828,0.907883817427386,1846,2206,3689
1834,0.908921161825726,1847,2210,3699
1839,0.910580912863071,1852,2212,3700
1840,0.911203319502075,1855,2212,3701
1841,0.912448132780083,1855,2213,3707
1851,0.913070539419087,1856,2214,3711
1854,0.914315352697095,1858,2216,3713
1857,0.91597510373444,1858,2228,3714
1863,0.916390041493776,1860,2233,3717
1865,0.91701244813278,1860,2235,3723
1866,0.917842323651452,1861,2237,3725
1867,0.918257261410788,1863,2237,3726
1875,0.919087136929461,1864,2239,3728
1876,0.919917012448133,1868,2240,3732
1887,0.920331950207469,1870,2256,3740
1888,0.92344398340249,1870,2262,3741
1888,0.923858921161826,1870,2264,3743
1892,0.925103734439834,1876,2267,3754
1896,0.92551867219917,1877,2271,3756
1897,0.925933609958506,1877,2272,3760
1899,0.926763485477178,1877,2275,3767
1899,0.927178423236515,1879,2279,3767
1899,0.927593360995851,1879,2283,3767
1905,0.928215767634855,1882,2284,3775
1908,0.929045643153527,1884,2285,3779
1909,0.929460580912863,1886,2286,3782
1910,0.930082987551867,1886,2290,3783
1914,0.93195020746888,1886,2292,3784
1916,0.93402489626556,1896,2293,3799
1916,0.934854771784232,1896,2294,3813
1919,0.936929460580913,1901,2294,3813
1922,0.938381742738589,1903,2295,3815
1922,0.939211618257261,1903,2296,3816
1923,0.940871369294606,1903,2298,3819
1923,0.94356846473029,1905,2300,3834
1929,0.945228215767635,1913,2302,3837
1930,0.945643153526971,1913,2311,3845
1931,0.946473029045643,1913,2321,3846
1931,0.950414937759336,1920,2335,3857
1933,0.950829875518672,1920,2341,3861
1939,0.951244813278008,1922,2341,3862
1940,0.956639004149378,1939,2347,3871
1941,0.961203319502075,1939,2352,3875
1944,0.970331950207469,1983,2356,3893
1948,0.974688796680498,1987,2362,3894
1949,0.982365145228216,1988,2363,3902
1949,0.983195020746888,1991,2366,3903
1955,0.983817427385892,1992,2371,3908
1955,0.985269709543569,1993,2371,3910
1955,0.985892116182573,1994,2372,3916
1958,0.986307053941909,1995,2376,3924
1959,0.986721991701245,1995,2379,3925
1962,0.987136929460581,1995,2380,3927
1966,0.987551867219917,1995,2380,3941
1970,0.987966804979253,1997,2380,3945
1970,0.988381742738589,1998,2389,3954
1974,0.988796680497925,1998,2390,3956
1975,0.989211618257261,1999,2393,3963
1980,0.996680497925311,2035,2397,3971
1984,0.999585062240664,2035,2399,3979
1986,1,2037,2401,3987


==> pdb.csv <==
Year,Yearly,Total,ttl
2015,9338,114678,933023
2014,9626,105340,818345
2013,9368,95714,713005
2012,8784,86346,617291
2011,7952,77562,530945
2010,7770,69610,453383
2009,7297,61840,383773
2008,6910,54543,321933
2007,7147,47633,267390
2006,6421,40486,219757
2005,5347,34065,179271
2004,5152,28718,145206
2003,4153,23566,116488
2002,2999,19413,92922
2001,2823,16414,73509
2000,2627,13591,57095
1999,2356,10964,43504
1998,2058,8608,32540
1997,1565,6550,23932
1996,1173,4985,17382
1995,941,3812,12397
1994,1289,2871,8585
1993,696,1582,5714
1992,192,886,4132
1991,187,694,3246


==> res.csv <==
rad,euc,cos,
0.01,1.123,0.678,
0.02,1.435,0.619,
0.03,1.443,0.689,
0.04,1.446,0.665,
0.05,1.776,0.718,
0.06,2.098,0.636,
0.07,2.776,0.688,
0.08,2.998,0.660,
0.09,3.698,0.704,
0.10,4.356,0.711,
0.11,4.554,0.681,
0.12,4.445,0.719,
0.13,4.467,0.643,
0.14,4.453,0.662,
0.15,4.476,0.709,
0.16,4.487,0.710,
0.17,4.489,0.805,
0.18,4.543,0.882,
0.19,3.790,0.987,
0.20,4.378,1.178,
0.21,4.778,1.456,
0.22,4.889,1.787,
0.23,4.990,1.879,
0.24,5.001,1.989,
0.25,5.114,2.030,
0.26,5.134,2.090,
0.27,5.443,2.156,
0.28,5.665,2.232,
0.29,5.607,2.495,
0.30,5.678,2.626,
0.31,5.627,2.450,
0.32,5.684,2.530,
0.33,5.625,2.536,
0.34,5.649,2.477,
0.35,5.620,2.605,
0.36,5.667,2.620,
0.37,5.619,2.514,
0.38,5.646,2.503,
0.39,5.618,2.467,
0.40,5.656,2.471,
0.41,5.630,2.476,
0.42,5.684,2.487,
0.43,5.631,2.528,
0.44,5.700,2.612,
0.45,5.646,2.591,
0.46,5.611,2.570,
0.47,5.626,2.568,
0.48,5.682,2.604,
0.49,5.625,2.589,
0.50,5.630,2.542,

==> res2.csv <==
rad,euc,cos,,,
0.01,0.6545,0.13,,,
0.02,0.879,0.345,,,
0.03,1.435,0.785,,,
0.04,1.989,0.845,,,
0.05,2.343,0.985,,,
0.06,2.54,0.45,,,
0.07,2.67,0.89,,,
0.08,2.69,0.92,,,
0.09,2.789,1.03,,,
0.1,2.998,1.178,,,
0.11,3.698,1.156,,,
0.12,4.356,1.187,,,
0.13,4.554,1.179,,,
0.14,4.445,1.189,,,
0.15,4.467,1.114,,,
0.16,4.487,1.149,,,
0.17,4.489,1.177,,,
0.18,4.543,1.248,,,
0.19,3.79,0.787,,,
0.2,4.378,1.293,,,
0.21,4.778,1.365,,,
0.22,4.889,1.411,,,
0.23,4.99,1.441,,,
0.24,5.001,0.945,,,
0.25,5.114,1.531,,,
0.26,5.134,1.544,,,
0.27,5.443,1.689,,,
0.28,5.665,1.763,,,
0.29,5.607,1.907,,,
0.3,5.678,2.13,,,
0.31,5.627,1.921,,,
0.32,5.684,1.96,,,
0.33,5.625,1.978,,,
0.34,5.649,2.015,,,
0.35,5.62,2.05,,,
0.36,5.667,2.08,,,
0.37,5.619,2.11,,,
0.38,5.67,2.09,,,
0.39,5.682,2.06,,,
0.4,5.646,1.989,,,
0.41,5.62,1.99,,,
0.42,5.678,1.965,,,
0.43,5.684,2.015,,,
0.44,5.42,2.008,,,
0.45,5.76,2.098,,,
0.46,5.88,2.034,,,
0.47,5.87,2.004,,,
0.48,5.91,2.034,,,
0.49,5.94,2.12,,,
0.5,5.98,2.16,,,


==> res3.csv <==
rad,euc,cos,,
0.01,0.7876,0.715,,
0.02,2.987,0.93,,
0.03,3.254,0.994,,
0.04,3.99,1.158,,
0.05,4.229,1.437,,
0.06,4.432,1.656,,
0.07,4.465,1.23,,
0.08,5.055,2.159,,
0.09,5.312,2.198,,
0.1,5.339,2.287,,
0.11,5.358,2.347,,
0.12,5.366,2.965,,
0.13,5.572,2.949,,
0.14,5.581,2.965,,
0.15,5.624,2.998,,
0.16,6,2.676,,
0.17,6.015,2.989,,
0.18,6.041,2.937,,
0.19,5.312,2.99,,
0.2,5.339,2.978,,
0.21,5.358,2.913,,
0.22,5.366,2.984,,
0.23,5.572,2.91,,
0.24,5.581,2.973,,
0.25,5.624,2.969,,
0.26,6,2.76,,
0.27,6.015,2.54,,
0.28,6.041,2.945,,
0.29,6.099,2.917,,
0.3,6.116,2.9,,
0.31,6.191,2.957,,
0.32,6.33,2.344,,
0.33,6.549,3.45,,
0.34,6.618,2.984,,
0.35,6.34,2.5,,
0.36,6.32,2.928,,
0.37,6.941,2.99,,
0.38,6.945,3.12,,
0.39,7.2,3.16,,
0.4,7.45,3.45,,
0.41,7.697,2.926,,
0.42,7.76,3.13,,
0.43,7.77,2.907,,
0.44,7.787,2.917,,
0.45,7.98,2.985,,
0.46,7.99,3.45,,
0.47,8.13,3,,
0.48,8.18,2.945,,
0.49,8.28,2.975,,
0.5,8.639,2.939,,


==> res4.csv <==
rad,euc,cos
0.01,0.878,2.937
0.02,2.989,3.452
0.03,3.11,4.67
0.04,3.78,5.173
0.05,4.225,5.324
0.06,5.074,5.638
0.07,5.558,5.662
0.08,6.555,5.675
0.09,7.006,5.704
0.10,7.195,5.756
0.11,7.33,5.822
0.12,7.395,5.871
0.13,7.516,5.903
0.14,7.644,5.905
0.15,7.917,5.925
0.16,7.988,5.67
0.17,8.084,5.73
0.18,8.461,5.738
0.19,8.581,5.738
0.20,8.849,5.762
0.21,8.905,5.857
0.22,8.93,5.862
0.23,8.971,5.867
0.24,8.76,5.926
0.25,8.99,5.944
0.26,9.12,5.031
0.27,9.235,5.05
0.28,8.581,5.557
0.29,8.849,5.573
0.30,8.905,5.59
0.31,8.93,5.594
0.32,8.971,5.542
0.33,9.235,5.583
0.34,9.652,5.795
0.35,9.674,5.415
0.36,9.879,5.229
0.37,10.032,5.496
0.38,10.106,5.551
0.39,10.092,5.779
0.40,10.038,5.696
0.41,10.145,5.638
0.42,9.76,5.662
0.43,10.003,5.675
0.44,9.86,5.704
0.45,10.223,5.756
0.46,10.076,5.822
0.47,10.46,5.871
0.48,10.28,5.903
0.49,10.99,5.905
0.50,10.18,5.925

==> s_family.csv <==
esp,fraction,dali,fatcat,3d-blast
0,0.0004149377593361,0,0,2
2,0.000829875518672199,2,1,3
4,0.00145228215767635,3,2,4
6,0.00477178423236515,10,7,12
9,0.00850622406639004,12,25,27
12,0.00912863070539419,15,26,30
12,0.012448132780083,16,26,41
14,0.0128630705394191,16,26,43
15,0.0134854771784232,17,26,46
19,0.0143153526970954,17,29,50
24,0.0174273858921162,24,44,50
26,0.0178423236514523,26,44,51
26,0.0184647302904564,26,45,54
26,0.0246887966804979,35,75,54
26,0.0253112033195021,36,78,56
29,0.0259336099585062,37,78,59
29,0.0273858921161826,39,83,61
30,0.0296680497925311,40,94,66
34,0.0304979253112033,43,98,70
37,0.0311203319502075,46,100,71
39,0.033402489626556,48,103,76
39,0.0342323651452282,49,105,79
48,0.0363070539419087,59,115,84
50,0.0367219917012448,61,115,85
50,0.037551867219917,61,119,89
50,0.0379668049792531,63,121,90
51,0.0387966804979253,67,121,93
51,0.0392116182572614,67,123,94
53,0.0396265560165975,67,125,96
56,0.0402489626556017,69,126,99
60,0.0410788381742739,73,128,103
72,0.0508298755186722,84,128,122
72,0.0512448132780083,84,129,123
75,0.054356846473029,88,132,138
75,0.0551867219917012,89,133,142
76,0.0576763485477178,90,133,152
76,0.0580912863070539,90,133,153
76,0.05850622406639,90,134,153
76,0.0599585062240664,93,136,160
78,0.0605809128630705,94,139,163
78,0.0612033195020747,95,139,166
84,0.0628630705394191,101,147,166
84,0.0634854771784232,101,148,167
85,0.0639004149377593,103,148,167
87,0.0649377593360996,105,149,170
89,0.0653526970954357,107,150,172
89,0.0659751037344398,107,153,175
89,0.066597510373444,110,154,176
92,0.0672199170124481,113,155,178
92,0.0705394190871369,118,155,194
95,0.0711618257261411,121,155,195
96,0.0728215767634855,124,163,197
99,0.0734439834024896,126,166,200
99,0.0744813278008299,127,168,202
100,0.074896265560166,127,170,203
101,0.0755186721991701,130,172,204
101,0.0759336099585062,131,172,205
103,0.0767634854771784,133,172,206
105,0.0771784232365145,135,173,207
106,0.0775933609958506,135,174,207
106,0.0780082987551867,135,176,209
106,0.0796680497925311,136,179,217
111,0.0836099585062241,145,181,220
111,0.0852697095435685,147,183,222
114,0.0858921161825726,150,184,224
116,0.0869294605809129,153,187,229
117,0.0894190871369295,153,187,229
118,0.0902489626556017,153,188,230
119,0.0912863070539419,156,189,233
120,0.091701244813278,156,189,234
122,0.0921161825726141,158,190,236
124,0.0925311203319502,160,190,238
124,0.0931535269709544,163,191,239
125,0.0977178423236515,166,199,243
126,0.0995850622406639,167,199,252
127,0.100207468879668,168,200,252
127,0.100622406639004,170,201,254
130,0.106224066390041,175,205,265
135,0.107261410788382,180,205,270
135,0.107676348547718,180,205,271
138,0.108298755186722,182,205,274
140,0.108713692946058,184,205,276
140,0.10954356846473,184,206,277
140,0.110165975103734,185,206,277
144,0.112240663900415,188,211,284
145,0.112655601659751,188,211,285
145,0.113278008298755,188,211,286
145,0.114315352697095,188,213,291
145,0.114730290456432,188,213,293
145,0.11701244813278,188,221,304
147,0.117427385892116,188,222,306
149,0.117842323651452,188,224,306
149,0.118257261410788,188,225,307
149,0.118879668049793,190,225,308
149,0.119294605809129,190,226,310
150,0.119917012448133,190,228,313
156,0.122821576763485,190,242,322
157,0.125103734439834,197,245,333
159,0.12551867219917,197,246,334
160,0.125933609958506,199,246,335
166,0.134232365145228,239,246,375
179,0.157883817427386,279,360,456
181,0.15954356846473,280,360,464
182,0.159958506224066,280,362,464
182,0.160580912863071,283,363,465
184,0.161410788381743,285,367,469
202,0.189211618257261,352,456,603
202,0.189626556016598,352,457,605
202,0.190041493775934,354,457,605
203,0.190663900414938,354,459,608
205,0.191078838174274,355,461,609
205,0.192323651452282,361,463,611
205,0.192738589211618,361,464,613
206,0.19356846473029,361,465,613
206,0.193983402489627,362,466,615
209,0.194605809128631,362,469,617
213,0.195643153526971,363,474,622
213,0.196265560165975,366,475,625
213,0.20643153526971,366,500,641
215,0.207883817427386,367,503,648
217,0.208298755186722,368,504,649
218,0.209336099585062,373,509,654
220,0.209751037344398,373,511,655
223,0.210373443983402,376,514,656
225,0.211410788381743,376,519,661
227,0.211825726141079,378,521,662
229,0.212240663900415,380,522,664
231,0.213278008298755,385,522,665
231,0.216804979253112,402,522,678
232,0.217219917012448,402,522,679
235,0.21804979253112,402,526,683
237,0.220124481327801,410,536,690
239,0.220539419087137,410,537,691
245,0.221784232365145,416,543,697
247,0.222199170124481,418,543,698
248,0.222821576763485,421,543,700
250,0.223236514522822,423,543,702
254,0.224066390041494,427,543,702
254,0.22448132780083,428,545,704
254,0.232365145228216,428,545,742
254,0.236929460580913,430,567,761
255,0.237551867219917,430,570,762
257,0.237966804979253,432,570,763
259,0.24045643153527,444,571,771
262,0.241078838174274,444,571,774
266,0.243983402489627,449,585,774
266,0.244605809128631,449,587,775
266,0.246265560165975,452,595,775
266,0.246680497925311,452,597,777
269,0.247510373443983,452,598,781
269,0.248132780082988,454,600,782
269,0.248547717842324,454,601,784
273,0.249377593360996,454,603,788
273,0.249792531120332,456,603,790
277,0.252697095435685,463,610,802
277,0.253734439834025,465,615,807
278,0.254356846473029,465,615,810
282,0.255186721991701,467,616,811
283,0.255601659751037,468,617,813
285,0.256846473029046,474,623,819
285,0.262033195020747,478,648,844
287,0.262448132780083,480,648,846
291,0.263485477178423,485,650,851
291,0.263900414937759,486,652,852
291,0.264315352697095,486,652,854
291,0.264730290456432,488,653,855
293,0.265145228215768,488,653,855
296,0.265767634854772,488,654,857
298,0.266804979253112,493,655,861
298,0.267634854771784,494,659,862
298,0.268672199170124,495,661,867
300,0.269087136929461,495,662,869
300,0.269502074688797,497,663,871
300,0.270124481327801,500,665,873
301,0.270746887966805,502,665,874
305,0.271991701244813,508,665,880
306,0.278215767634855,508,670,910
309,0.278838174273859,509,672,913
309,0.279460580912863,510,673,914
309,0.280912863070539,510,676,917
314,0.283195020746888,515,676,920
319,0.284232365145228,516,681,925
322,0.287551867219917,532,686,934
324,0.289004149377593,536,686,941
325,0.290041493775934,538,689,946
326,0.29149377593361,539,691,947
328,0.291908713692946,541,691,949
330,0.293360995850622,541,698,956
331,0.294813278008299,542,705,962
335,0.295643153526971,542,707,964
335,0.296887966804979,548,707,970
336,0.297717842323651,549,711,972
337,0.298755186721992,551,711,977
339,0.299377593360996,554,712,980
339,0.299792531120332,554,712,980
372,0.312240663900415,554,729,989
372,0.312863070539419,555,730,992
374,0.314315352697095,555,732,999
375,0.315560165975104,555,735,1002
375,0.316597510373444,556,738,1007
377,0.31701244813278,557,739,1009
377,0.317427385892116,559,741,1011
380,0.320124481327801,559,754,1017
384,0.321369294605809,561,756,1019
384,0.321784232365145,561,757,1020
384,0.322614107883817,561,759,1024
385,0.323858921161826,561,765,1028
386,0.32448132780083,563,768,1030
386,0.326348547717842,566,768,1035
387,0.329253112033195,566,768,1041
388,0.330082987551867,567,772,1042
391,0.330705394190871,568,775,1045
391,0.331742738589212,572,780,1050
395,0.333609958506224,573,780,1059
395,0.33402489626556,574,781,1061
401,0.337344398340249,590,789,1077
402,0.337966804979253,592,789,1078
404,0.338381742738589,594,790,1080
405,0.340041493775934,602,795,1084
409,0.341078838174274,602,799,1089
411,0.34149377593361,602,801,1090
411,0.341908713692946,604,802,1092
412,0.34253112033195,604,805,1095
412,0.343360995850622,608,805,1099
413,0.343775933609959,608,807,1100
415,0.344190871369295,608,807,1102
421,0.345435684647303,614,813,1106
426,0.346473029045643,618,818,1108
426,0.346887966804979,619,820,1110
427,0.348340248962656,626,823,1117
429,0.348755186721992,626,823,1119
429,0.350414937759336,626,825,1127
432,0.351867219917012,626,825,1134
433,0.353319502074689,628,825,1141
433,0.354979253112033,634,833,1149
433,0.355394190871369,635,833,1151
433,0.358298755186722,649,835,1165
435,0.358713692946058,649,836,1167
436,0.359128630705394,651,837,1168
437,0.362448132780083,667,837,1176
439,0.362863070539419,667,838,1178
440,0.363692946058091,671,842,1181
440,0.364315352697095,672,844,1184
441,0.364730290456432,673,844,1185
444,0.365352697095436,676,844,1188
446,0.366804979253112,683,851,1195
447,0.367427385892116,683,851,1198
448,0.36804979253112,683,854,1201
450,0.368672199170125,684,857,1204
450,0.370331950207469,687,863,1205
452,0.371784232365145,687,865,1207
452,0.372406639004149,688,867,1210
455,0.379668049792531,688,902,1245
456,0.380290456431535,688,902,1246
460,0.381120331950207,689,906,1248
463,0.381742738589212,692,907,1251
465,0.382572614107884,694,907,1251
469,0.383402489626556,695,909,1252
471,0.383817427385892,696,910,1254
471,0.384439834024896,699,911,1257
472,0.386929460580913,699,915,1264
474,0.387344398340249,699,915,1265
475,0.387966804979253,702,915,1268
477,0.388796680497925,706,919,1270
482,0.389834024896266,711,924,1274
500,0.394398340248963,733,924,1296
503,0.395228215767635,737,928,1300
503,0.395643153526971,737,928,1301
504,0.396058091286307,737,930,1301
504,0.397095435684647,742,930,1306
509,0.398132780082988,742,935,1311
512,0.4,750,936,1313
512,0.400414937759336,750,936,1314
513,0.400829875518672,750,938,1316
514,0.401244813278008,750,939,1318
517,0.402074688796681,750,940,1318
519,0.403112033195021,751,942,1321
520,0.404356846473029,751,948,1321
520,0.404979253112033,752,951,1324
522,0.406016597510373,752,951,1326
524,0.40643153526971,754,952,1327
524,0.406846473029046,754,952,1328
525,0.407261410788382,756,954,1329
527,0.410580912863071,772,954,1333
535,0.413070539419087,773,963,1341
536,0.413900414937759,776,965,1344
538,0.414315352697095,776,965,1345
541,0.417634854771784,784,965,1361
541,0.41804979253112,784,966,1363
543,0.418464730290456,784,966,1365
546,0.419502074688797,789,971,1368
547,0.420539419087137,793,976,1372
549,0.421991701244813,797,983,1373
552,0.422614107883817,799,986,1376
554,0.423236514522822,802,989,1377
554,0.423651452282158,804,991,1378
556,0.427385892116183,804,1005,1389
558,0.427800829875519,804,1005,1391
561,0.428423236514523,804,1008,1392
562,0.428838174273859,806,1010,1394
562,0.429460580912863,806,1010,1395
570,0.43195020746888,806,1016,1403
571,0.433609958506224,807,1019,1410
571,0.43402489626556,808,1019,1412
571,0.434854771784232,810,1022,1413
574,0.435684647302905,811,1026,1414
576,0.437759336099585,816,1026,1420
577,0.438174273858921,816,1026,1422
579,0.438589211618257,818,1026,1423
580,0.439004149377593,819,1027,1424
582,0.439626556016598,822,1029,1427
584,0.440248962655602,825,1029,1427
586,0.440663900414938,826,1031,1428
588,0.442116182572614,833,1038,1435
588,0.442946058091286,833,1039,1439
590,0.443360995850622,833,1039,1441
590,0.443775933609958,835,1039,1443
590,0.444190871369295,837,1040,1445
590,0.445228215767635,837,1041,1447
590,0.447095435684647,837,1045,1456
591,0.448132780082988,838,1050,1460
593,0.448547717842324,838,1050,1460
593,0.44896265560166,839,1052,1462
594,0.450414937759336,846,1059,1469
595,0.453112033195021,846,1059,1482
596,0.453526970954357,846,1060,1483
598,0.454356846473029,846,1064,1483
600,0.45746887966805,846,1075,1492
602,0.464315352697095,871,1075,1505
603,0.464730290456432,871,1076,1506
606,0.465352697095436,872,1078,1507
607,0.46597510373444,872,1079,1508
611,0.467634854771784,874,1087,1514
611,0.470539419087137,888,1096,1528
614,0.471369294605809,888,1096,1532
614,0.472199170124481,889,1098,1536
614,0.475933609958506,893,1098,1545
618,0.476763485477178,894,1099,1546
628,0.481120331950207,906,1111,1557
631,0.48195020746888,908,1112,1561
633,0.482365145228216,908,1112,1563
633,0.482780082987552,909,1113,1565
641,0.496680497925311,976,1113,1565
641,0.497095435684647,976,1114,1567
642,0.49792531120332,977,1115,1568
643,0.498340248962656,978,1115,1568
648,0.499377593360996,978,1117,1572
648,0.499792531120332,980,1119,1574
655,0.504149377593361,1001,1119,1581
657,0.504564315352697,1001,1119,1582
659,0.504979253112033,1002,1120,1584
663,0.506016597510373,1007,1120,1588
672,0.509128630705394,1022,1125,1594
673,0.510580912863071,1026,1125,1601
673,0.511203319502075,1027,1126,1602
676,0.511825726141079,1028,1129,1603
676,0.512863070539419,1028,1129,1603
679,0.5149377593361,1038,1134,1607
680,0.515767634854772,1038,1135,1609
680,0.516182572614108,1039,1135,1611
682,0.516597510373444,1039,1136,1613
684,0.51701244813278,1040,1138,1615
685,0.517634854771784,1043,1139,1618
692,0.521784232365145,1063,1153,1625
692,0.522199170124481,1065,1153,1627
694,0.522614107883817,1065,1154,1629
695,0.525726141078838,1065,1157,1637
697,0.526348547717842,1068,1158,1637
698,0.526970954356846,1069,1158,1640
700,0.528008298755187,1071,1163,1640
705,0.529668049792531,1071,1166,1644
707,0.530290456431535,1072,1168,1646
722,0.543775933609958,1096,1178,1683
722,0.544190871369295,1097,1178,1684
726,0.548755186721992,1105,1194,1696
731,0.549792531120332,1105,1195,1701
731,0.550207468879668,1105,1197,1702
731,0.550622406639004,1107,1198,1704
732,0.553112033195021,1107,1198,1715
733,0.553734439834025,1110,1198,1716
739,0.554979253112033,1111,1199,1722
741,0.555394190871369,1111,1201,1724
741,0.556224066390042,1113,1203,1726
744,0.556846473029046,1116,1205,1727
745,0.561618257261411,1122,1209,1750
745,0.562240663900415,1125,1209,1753
747,0.562655601659751,1125,1211,1755
748,0.563485477178423,1125,1211,1759
759,0.56597510373444,1137,1213,1771
760,0.567842323651452,1137,1218,1774
762,0.568257261410788,1138,1219,1775
765,0.568879668049793,1139,1222,1776
766,0.569709543568465,1143,1223,1778
768,0.572406639004149,1143,1227,1791
768,0.57344398340249,1144,1231,1796
771,0.57551867219917,1146,1233,1806
772,0.576141078838174,1146,1233,1807
773,0.577178423236514,1148,1233,1808
775,0.577800829875519,1149,1233,1811
776,0.578630705394191,1153,1237,1814
779,0.580705394190871,1155,1242,1824
782,0.581327800829876,1155,1245,1827
783,0.581742738589212,1155,1246,1828
785,0.582365145228216,1156,1247,1829
785,0.583402489626556,1161,1249,1834
786,0.584647302904564,1164,1249,1840
786,0.585269709543568,1165,1250,1843
786,0.585684647302905,1166,1250,1845
786,0.586929460580913,1167,1253,1851
787,0.588174273858921,1169,1259,1857
793,0.59045643153527,1180,1265,1858
793,0.590871369294606,1180,1265,1860
793,0.591286307053942,1180,1266,1860
793,0.593153526970954,1186,1275,1863
796,0.597095435684647,1186,1284,1877
796,0.597717842323651,1189,1286,1878
801,0.605809128630705,1197,1325,1917
801,0.606846473029046,1201,1325,1921
801,0.607261410788382,1201,1326,1921
803,0.607676348547718,1201,1326,1921
806,0.60850622406639,1202,1330,1925
808,0.610788381742739,1213,1341,1925
810,0.611203319502075,1213,1343,1926
811,0.612033195020747,1214,1344,1930
811,0.613070539419087,1219,1349,1935
811,0.614315352697095,1225,1350,1941
813,0.614730290456432,1226,1352,1942
819,0.61597510373444,1230,1355,1948
823,0.617219917012448,1233,1357,1954
823,0.617842323651452,1236,1360,1955
825,0.618464730290456,1236,1363,1958
825,0.618879668049793,1237,1364,1959
827,0.619294605809129,1237,1365,1961
828,0.619917012448133,1237,1365,1963
835,0.623651452282158,1255,1383,1981
838,0.624273858921162,1255,1386,1983
843,0.62655601659751,1258,1390,1983
849,0.627800829875519,1259,1390,1986
851,0.628215767634855,1259,1392,1986
851,0.629668049792531,1261,1399,1990
852,0.631120331950207,1264,1403,1997
854,0.631535269709544,1266,1403,1999
855,0.632572614107884,1267,1408,2003
856,0.633817427385892,1268,1408,2007
857,0.634232365145228,1269,1409,2007
859,0.634647302904564,1269,1409,2009
875,0.657261410788382,1324,1409,2118
879,0.658091286307054,1328,1409,2122
886,0.660165975103734,1338,1409,2126
891,0.661618257261411,1339,1409,2133
892,0.662655601659751,1344,1414,2134
896,0.663485477178423,1344,1416,2135
897,0.663900414937759,1346,1418,2137
899,0.664315352697095,1346,1420,2139
903,0.666597510373444,1357,1422,2141
912,0.670954356846473,1378,1435,2153
912,0.671784232365145,1382,1439,2157
912,0.672199170124481,1384,1439,2159
914,0.672614107883817,1385,1441,2160
917,0.676141078838174,1389,1441,2165
917,0.676970954356847,1389,1441,2167
919,0.677385892116183,1391,1441,2168
919,0.677800829875519,1392,1443,2170
920,0.678838174273859,1394,1443,2171
920,0.679253112033195,1396,1443,2173
923,0.680082987551867,1396,1443,2177
923,0.680497925311203,1396,1444,2179
925,0.681742738589212,1399,1448,2185
926,0.682365145228216,1402,1451,2186
929,0.68298755186722,1402,1451,2189
929,0.683402489626556,1403,1453,2189
929,0.683817427385892,1405,1455,2191
931,0.684232365145228,1406,1455,2193
937,0.685892116182573,1406,1455,2201
939,0.686514522821577,1409,1456,2204
942,0.687136929460581,1411,1458,2207
944,0.687551867219917,1411,1458,2209
950,0.691078838174274,1417,1475,2216
952,0.691701244813278,1419,1475,2218
956,0.695020746887967,1435,1475,2234
959,0.695643153526971,1438,1477,2235
959,0.698340248962656,1441,1481,2235
960,0.698755186721992,1442,1482,2237
960,0.699170124481328,1444,1482,2238
962,0.699585062240664,1444,1483,2240
963,0.7,1446,1485,2242
965,0.700829875518672,1446,1487,2246
966,0.701659751037344,1450,1491,2250
966,0.70207468879668,1450,1491,2252
966,0.702489626556017,1452,1491,2254
969,0.703319502074689,1453,1495,2258
973,0.705394190871369,1463,1505,2268
977,0.708091286307054,1463,1505,2281
982,0.709128630705394,1464,1508,2286
982,0.70954356846473,1465,1508,2288
984,0.709958506224066,1465,1509,2290
987,0.711410788381743,1472,1516,2297
989,0.714730290456432,1472,1521,2313
991,0.715352697095436,1475,1522,2316
991,0.717427385892116,1484,1525,2326
991,0.717842323651452,1485,1527,2328
991,0.718464730290456,1485,1530,2331
993,0.718879668049793,1485,1532,2333
995,0.719709543568465,1485,1535,2337
995,0.720331950207469,1486,1537,2340
997,0.721161825726141,1490,1541,2344
997,0.721784232365145,1491,1543,2347
1000,0.722821576763485,1491,1543,2352
1000,0.724273858921162,1496,1546,2359
1002,0.724896265560166,1496,1548,2362
1004,0.725311203319502,1498,1550,2364
1005,0.727800829875519,1503,1562,2376
1005,0.728215767634855,1504,1564,2378
1011,0.734232365145228,1504,1586,2407
1013,0.736514522821577,1509,1597,2418
1013,0.736929460580913,1511,1597,2420
1014,0.737344398340249,1511,1599,2422
1016,0.737759336099585,1511,1600,2424
1016,0.739834024896266,1521,1602,2434
1017,0.74149377593361,1529,1604,2442
1017,0.742116182572614,1529,1605,2445
1018,0.74253112033195,1530,1605,2447
1018,0.743153526970954,1530,1607,2450
1021,0.754149377593361,1530,1660,2503
1026,0.755186721991701,1532,1660,2508
1031,0.75643153526971,1534,1666,2514
1033,0.756846473029046,1535,1668,2516
1035,0.757261410788382,1535,1670,2518
1037,0.757676348547718,1536,1672,2520
1040,0.75850622406639,1540,1672,2524
1041,0.75954356846473,1545,1672,2529
1045,0.760373443983402,1549,1676,2533
1047,0.760788381742739,1551,1677,2535
1049,0.761410788381743,1552,1677,2538
1055,0.762655601659751,1554,1683,2544
1055,0.763900414937759,1560,1683,2550
1056,0.765352697095436,1562,1690,2557
1057,0.76804979253112,1573,1694,2570
1060,0.768672199170125,1574,1694,2573
1063,0.769294605809129,1575,1697,2576
1064,0.769917012448133,1575,1697,2579
1065,0.770539419087137,1578,1700,2582
1067,0.771369294605809,1582,1703,2586
1069,0.771784232365145,1584,1703,2588
1069,0.772199170124481,1586,1704,2590
1072,0.773029045643154,1588,1706,2594
1072,0.77344398340249,1590,1706,2596
1074,0.773858921161826,1592,1708,2598
1076,0.784854771784232,1619,1761,2651
1079,0.788174273858921,1635,1766,2667
1079,0.788796680497925,1636,1767,2670
1081,0.792946058091286,1640,1767,2690
1081,0.793775933609958,1641,1767,2694
1085,0.794605809128631,1642,1769,2698
1085,0.795020746887967,1642,1769,2700
1093,0.796680497925311,1644,1769,2708
1095,0.797095435684647,1645,1771,2710
1098,0.797717842323652,1647,1772,2713
1101,0.798340248962656,1649,1773,2716
1101,0.798755186721992,1651,1775,2718
1103,0.799170124481328,1652,1777,2720
1105,0.799585062240664,1654,1777,2722
1105,0.800829875518672,1657,1780,2728
1105,0.803526970954357,1670,1783,2741
1107,0.803941908713693,1672,1783,2743
1109,0.804356846473029,1672,1784,2745
1109,0.805186721991701,1673,1785,2749
1109,0.805601659751037,1674,1785,2751
1110,0.806224066390042,1674,1785,2754
1110,0.806639004149378,1674,1785,2756
1110,0.807053941908714,1674,1786,2758
1110,0.810165975103734,1679,1794,2773
1111,0.810788381742739,1679,1794,2776
1112,0.811410788381743,1681,1797,2779
1113,0.814730290456432,1681,1797,2795
1115,0.815352697095436,1684,1797,2798
1115,0.816804979253112,1691,1798,2805
1115,0.817634854771784,1691,1799,2809
1117,0.81804979253112,1693,1801,2811
1119,0.818464730290456,1693,1801,2813
1121,0.818879668049793,1694,1801,2815
1121,0.819502074688797,1697,1804,2818
1126,0.822614107883817,1712,1805,2833
1126,0.823236514522822,1712,1805,2836
1128,0.823651452282158,1713,1806,2838
1135,0.830082987551867,1721,1817,2869
1136,0.831742738589212,1721,1819,2877
1136,0.834854771784232,1736,1824,2892
1138,0.835269709543568,1736,1824,2894
1142,0.837551867219917,1738,1828,2905
1144,0.838589211618257,1738,1828,2910
1148,0.839419087136929,1742,1828,2914
1150,0.840041493775934,1742,1831,2917
1150,0.84045643153527,1744,1831,2919
1150,0.840871369294606,1746,1831,2921
1150,0.841701244813278,1750,1835,2925
1150,0.842116182572614,1750,1836,2927
1150,0.84253112033195,1750,1836,2929
1151,0.843360995850622,1751,1837,2933
1151,0.844813278008299,1751,1837,2940
1154,0.846473029045643,1751,1840,2948
1154,0.852489626556017,1765,1840,2977
1154,0.852904564315353,1765,1840,2979
1155,0.854979253112033,1768,1840,2989
1158,0.85746887966805,1769,1840,3001
1158,0.860165975103734,1775,1842,3014
1160,0.860580912863071,1776,1842,3016
1165,0.861825726141079,1777,1845,3022
1167,0.862655601659751,1777,1849,3026
1173,0.86804979253112,1803,1858,3052
1177,0.868879668049793,1803,1859,3056
1179,0.869294605809129,1805,1861,3058
1179,0.869709543568465,1805,1863,3060
1180,0.871161825726141,1811,1869,3067
1181,0.871576763485477,1812,1871,3069
1185,0.873858921161826,1823,1871,3080
1186,0.878838174273859,1829,1877,3104
1186,0.879460580912863,1829,1880,3107
1187,0.880497925311203,1832,1882,3112
1188,0.882157676348548,1832,1890,3120
1189,0.883817427385892,1832,1890,3128
1190,0.884439834024896,1834,1893,3131
1194,0.885477178423236,1835,1893,3136
1195,0.886929460580913,1836,1897,3143
1197,0.887344398340249,1836,1897,3145
1197,0.887759336099585,1837,1897,3147
1199,0.888174273858921,1837,1899,3149
1199,0.888796680497925,1837,1899,3152
1199,0.889211618257261,1837,1900,3154
1200,0.889834024896266,1840,1901,3157
1214,0.896680497925311,1840,1918,3190
1214,0.897302904564315,1840,1919,3193
1218,0.898132780082988,1841,1920,3197
1222,0.899792531120332,1843,1924,3205
1224,0.900829875518672,1843,1924,3210
1226,0.901244813278008,1844,1924,3212
1228,0.906846473029046,1844,1927,3239
1230,0.90746887966805,1844,1927,3242
1232,0.907883817427386,1846,1928,3244
1235,0.908921161825726,1847,1932,3249
1237,0.910580912863071,1852,1932,3257
1237,0.911203319502075,1855,1932,3260
1237,0.912448132780083,1855,1933,3266
1240,0.913070539419087,1856,1933,3269
1242,0.914315352697095,1858,1936,3275
1243,0.91597510373444,1858,1944,3283
1245,0.916390041493776,1860,1945,3285
1246,0.91701244813278,1860,1946,3288
1250,0.917842323651452,1861,1948,3292
1252,0.918257261410788,1863,1949,3294
1253,0.919087136929461,1864,1949,3298
1253,0.919917012448133,1868,1949,3302
1255,0.920331950207469,1870,1951,3304
1266,0.92344398340249,1870,1966,3319
1268,0.923858921161826,1870,1966,3321
1270,0.925103734439834,1876,1969,3327
1272,0.92551867219917,1877,1971,3329
1272,0.925933609958506,1877,1973,3331
1273,0.926763485477178,1877,1974,3335
1275,0.927178423236515,1879,1975,3337
1277,0.927593360995851,1879,1977,3339
1277,0.928215767634855,1882,1978,3342
1277,0.929045643153527,1884,1982,3346
1277,0.929460580912863,1886,1984,3348
1278,0.930082987551867,1886,1987,3351
1283,0.93195020746888,1886,1996,3360
1285,0.93402489626556,1896,2006,3370
1285,0.934854771784232,1896,2010,3374
1286,0.936929460580913,1901,2020,3384
1286,0.938381742738589,1903,2027,3391
1287,0.939211618257261,1903,2031,3395
1287,0.940871369294606,1903,2039,3403
1287,0.94356846473029,1905,2052,3416
1289,0.945228215767635,1913,2060,3424
1289,0.945643153526971,1913,2062,3426
1292,0.946473029045643,1913,2066,3430
1297,0.950414937759336,1920,2085,3449
1299,0.950829875518672,1920,2087,3451
1299,0.951244813278008,1922,2089,3453
1302,0.956639004149378,1939,2115,3479
1304,0.961203319502075,1939,2137,3501
1333,0.970331950207469,1983,2181,3545
1334,0.974688796680498,1987,2202,3566
1349,0.982365145228216,1988,2239,3603
1351,0.983195020746888,1991,2243,3607
1352,0.983817427385892,1992,2246,3610
1353,0.985269709543569,1993,2253,3617
1353,0.985892116182573,1994,2256,3620
1353,0.986307053941909,1995,2258,3622
1355,0.986721991701245,1995,2260,3624
1355,0.987136929460581,1995,2262,3626
1357,0.987551867219917,1995,2264,3628
1359,0.987966804979253,1997,2266,3630
1359,0.988381742738589,1998,2268,3632
1359,0.988796680497925,1998,2270,3634
1359,0.989211618257261,1999,2272,3636
1372,0.996680497925311,2035,2308,3672
1373,0.999585062240664,2035,2322,3686
1375,1,2037,2324,3688

==> scopfamily.csv <==
fp,tp
0,0.287263007
0.002,0.338833157
0.004,0.390403308
0.006,0.420569912
0.008,0.441973458
0.01,0.458575338
0.012,0.472140062
0.014,0.483608873
0.016,0.493543608
0.018,0.502306666
0.02,0.510145488
0.022,0.517236566
0.024,0.523710212
0.026,0.52966539
0.028,0.535179023
0.03,0.540312092
0.032,0.545113758
0.034,0.54962423
0.036,0.553876816
0.038,0.557899418
0.04,0.561715639
0.042,0.565345627
0.044,0.568806716
0.046,0.572113927
0.048,0.575280362
0.05,0.578317519
0.052,0.58123554
0.054,0.58404342
0.056,0.586749173
0.058,0.589359967
0.06,0.591882243
0.062,0.594321805
0.064,0.596683909
0.066,0.59897332
0.068,0.601194381
0.07,0.603351053
0.072,0.605446966
0.074,0.60748545
0.076,0.609469568
0.078,0.611402144
0.08,0.613285789
0.082,0.615122919
0.084,0.616915777
0.086,0.618666446
0.088,0.620376866
0.09,0.622048847
0.092,0.623684077
0.094,0.625284139
0.096,0.626850513
0.098,0.628384588
0.1,0.629887669
0.102,0.631360985
0.104,0.63280569
0.106,0.634222876
0.108,0.635613571
0.11,0.636978746
0.112,0.638319323
0.114,0.639636172
0.116,0.640930117
0.118,0.642201943
0.12,0.643452393
0.122,0.644682173
0.124,0.645891956
0.126,0.647082381
0.128,0.648254059
0.13,0.64940757
0.132,0.65054347
0.134,0.651662288
0.136,0.652764531
0.138,0.653850681
0.14,0.654921203
0.142,0.65597654
0.144,0.657017117
0.146,0.65804334
0.148,0.6590556
0.15,0.660054273
0.152,0.661039718
0.154,0.662012281
0.156,0.662972294
0.158,0.663920078
0.16,0.664855939
0.162,0.665780175
0.164,0.666693069
0.166,0.667594899
0.168,0.668485927
0.17,0.669366411
0.172,0.670236596
0.174,0.671096722
0.176,0.671947016
0.178,0.672787703
0.18,0.673618997
0.182,0.674441105
0.184,0.675254228
0.186,0.67605856
0.188,0.676854289
0.19,0.677641598
0.192,0.678420663
0.194,0.679191654
0.196,0.679954738
0.198,0.680710074
0.2,0.681457819
0.202,0.682198124
0.204,0.682931135
0.206,0.683656994
0.208,0.68437584
0.21,0.685087808
0.212,0.685793026
0.214,0.686491623
0.216,0.687183721
0.218,0.68786944
0.22,0.688548897
0.222,0.689222204
0.224,0.689889474
0.226,0.690550811
0.228,0.691206322
0.23,0.691856108
0.232,0.692500268
0.234,0.693138898
0.236,0.693772094
0.238,0.694399945
0.24,0.695022543
0.242,0.695639974
0.244,0.696252323
0.246,0.696859674
0.248,0.697462106
0.25,0.6980597
0.252,0.698652531
0.254,0.699240677
0.256,0.699824209
0.258,0.7004032
0.26,0.700977721
0.262,0.701547838
0.264,0.702113621
0.266,0.702675133
0.268,0.703232439
0.27,0.703785601
0.272,0.704334681
0.274,0.704879738
0.276,0.705420832
0.278,0.705958018
0.28,0.706491354
0.282,0.707020893
0.284,0.707546691
0.286,0.708068798
0.288,0.708587267
0.29,0.709102148
0.292,0.70961349
0.294,0.710121342
0.296,0.710625751
0.298,0.711126763
0.3,0.711624423
0.302,0.712118777
0.304,0.712609868
0.306,0.713097739
0.308,0.713582431
0.31,0.714063986
0.312,0.714542444
0.314,0.715017845
0.316,0.715490228
0.318,0.71595963
0.32,0.716426089
0.322,0.716889642
0.324,0.717350325
0.326,0.717808172
0.328,0.71826322
0.33,0.718715501
0.332,0.719165049
0.334,0.719611897
0.336,0.720056078
0.338,0.720497622
0.34,0.720936561
0.342,0.721372926
0.344,0.721806747
0.346,0.722238052
0.348,0.722666872
0.35,0.723093234
0.352,0.723517167
0.354,0.723938698
0.356,0.724357854
0.358,0.724774661
0.36,0.725189147
0.362,0.725601337
0.364,0.726011255
0.366,0.726418927
0.368,0.726824378
0.37,0.727227631
0.372,0.72762871
0.374,0.728027639
0.376,0.72842444
0.378,0.728819135
0.38,0.729211748
0.382,0.729602301
0.384,0.729990813
0.386,0.730377308
0.388,0.730761805
0.39,0.731144325
0.392,0.731524888
0.394,0.731903515
0.396,0.732280225
0.398,0.732655036
0.4,0.73302797
0.402,0.733399043
0.404,0.733768274
0.406,0.734135682
0.408,0.734501285
0.41,0.7348651
0.412,0.735227144
0.414,0.735587436
0.416,0.735945991
0.418,0.736302826
0.42,0.736657958
0.422,0.737011403
0.424,0.737363176
0.426,0.737713295
0.428,0.738061773
0.43,0.738408627
0.432,0.738753871
0.434,0.739097521
0.436,0.73943959
0.438,0.739780094
0.44,0.740119047
0.442,0.740456462
0.444,0.740792355
0.446,0.741126737
0.448,0.741459624
0.45,0.741791027
0.452,0.742120961
0.454,0.742449439
0.456,0.742776472
0.458,0.743102075
0.46,0.743426258
0.462,0.743749035
0.464,0.744070418
0.466,0.744390418
0.468,0.744709048
0.47,0.74502632
0.472,0.745342244
0.474,0.745656832
0.476,0.745970096
0.478,0.746282046
0.48,0.746592693
0.482,0.746902049
0.484,0.747210124
0.486,0.747516929
0.488,0.747822473
0.49,0.748126768
0.492,0.748429824
0.494,0.74873165
0.496,0.749032256
0.498,0.749331653
0.5,0.74962985


==> sfamily.csv <==
esp;fraction;dali;fatcat;3d-blast
0;0,000414938;0;0;2
2;0,000829876;2;0,666666667;2,571428571
4;0,001452282;3;2,354166667;4,371428571
6;0,004771784;10;7,354166667;12,37142857
9;0,008506224;12;25,35416667;27,37142857
12;0,009128631;15;25,54166667;30,37142857
12;0,012448133;16;25,54166667;40,96602317
14;0,012863071;16;26,20833333;42,96602317
15;0,013485477;17;26,20833333;45,53745174
19;0,014315353;17;29,14166667;49,53745174
24;0,017427386;24;44,14166667;49,53745174
26;0,017842324;26;44,14166667;50,66245174
26;0,01846473;26;44,86166667;53,66245174
26;0,024688797;35;74,86166667;53,66245174
26;0,025311203;36;77,86166667;56,02783635
29;0,02593361;37;78,46166667;59,02783635
29;0,027385892;39;82,66166667;60,77783635
30;0,02966805;40;93,66166667;66,35422524
34;0,030497925;43;97,66166667;70,35422524
37;0,031120332;46;99,84348485;70,78279667
39;0,03340249;48;102,5934848;76,28279667
39;0,034232365;49;105,3934848;78,94946334
48;0,036307054;59;115,3934848;83,94946334
50;0,036721992;61;115,3934848;85,08279667
50;0,037551867;61;119,3934848;89,08279667
50;0,037966805;63;121,3934848;89,74946334
51;0,03879668;67;121,3934848;92,60660619
51;0,039211618;67;123,3934848;93,90660619
53;0,039626556;67;125,3934848;95,90660619
56;0,040248963;69;126,3934848;98,90660619
60;0,041078838;73;128,0125325;102,9066062
72;0,050829876;84;128,0125325;121,7066062
72;0,051244813;84;128,6791991;122,7835293
75;0,054356846;88;132,4291991;137,7835293
75;0,055186722;89;133,0958658;141,7835293
76;0,057676349;90;133,0958658;152,2279737
76;0,058091286;90;133,3815801;152,7279737
76;0,058506224;90;134,0482468;152,7279737
76;0,059958506;93;136,3815801;159,7279737
78;0,060580913;94;138,6315801;162,7279737
78;0,06120332;95;138,6315801;165,7279737
84;0,062863071;101;146,6315801;165,7279737
84;0,063485477;101;147,8315801;166,7994023
85;0,063900415;103;147,8315801;166,7994023
87;0,064937759;105;149,4982468;169,7994023
89;0,065352697;107;149,9982468;171,7994023
89;0,065975104;107;152,9982468;174,7994023
89;0,06659751;110;153,7482468;176,2994023
92;0,067219917;113;154,7482468;177,7994023
92;0,070539419;118;154,7482468;193,7994023
95;0,071161826;121;154,7482468;194,7994023
96;0,072821577;124;162,7482468;196,5385327
99;0,073443983;126;165,7482468;199,5385327
99;0,074481328;127;168,2482468;202,0385327
100;0,074896266;127;170,2482468;202,7051994
101;0,075518672;130;171,7482468;204,4194851
101;0,07593361;131;171,7482468;205,0861518
103;0,076763485;133;172,2482468;206,4194851
105;0,077178423;135;173,090352;206,6417073
106;0,077593361;135;173,840352;206,6417073
106;0,078008299;135;175,840352;208,6417073
106;0,07966805;136;178,5070187;216,6417073
111;0,083609959;145;180,6181298;220,4417073
111;0,08526971;147;182,6181298;222,2878612
114;0,085892116;150;184,4181298;224,0878612
116;0,086929461;153;186,9181298;229,0878612
117;0,089419087;153;186,9181298;229,0878612
118;0,090248963;153;188,2514631;230,0878612
119;0,091286307;156;189,160554;232,7194401
120;0,091701245;156;189,410554;233,5527735
122;0,092116183;158;190,0772207;235,5527735
124;0,09253112;160;190,0772207;237,5527735
124;0,093153527;163;190,6327763;238,5527735
125;0,097717842;166;199,4327763;242,9527735
126;0,099585062;167;199,4327763;251,9527735
127;0,100207469;168;200,1827763;252,4527735
127;0,100622407;170;200,8494429;254,4527735
130;0,106224066;175;204,7065858;265,2527735
135;0,107261411;180;204,7065858;270,2527735
135;0,107676349;180;204,7065858;271,2527735
138;0,108298755;182;204,7065858;273,7073189
140;0,108713693;184;204,7065858;275,7073189
140;0,109543568;184;205,7974949;277,1473189
140;0,110165975;185;205,7974949;277,1473189
144;0,112240664;188;210,7974949;284,4200462
145;0,112655602;188;210,7974949;285,0867128
145;0,113278008;188;210,7974949;286,3306153
145;0,114315353;188;213,2974949;291,3306153
145;0,11473029;188;213,2974949;293,0806153
145;0,117012448;188;221,1546377;304,0806153
147;0,117427386;188,1818182;221,9546377;306,0806153
149;0,117842324;188,1818182;223,9546377;306,0806153
149;0,118257261;188,1818182;224,7046377;306,5806153
149;0,118879668;189,6818182;225,427852;308,3806153
149;0,119294606;190,3484848;225,7135663;310,3806153
150;0,119917012;190,3484848;227,7135663;313,3806153
156;0,122821577;190,3484848;241,7135663;322,2227205
157;0,125103734;196,6341991;245,2968996;333,2227205
159;0,125518672;197,3614719;246,2968996;333,8590842
160;0,12593361;199,3614719;246,2968996;335,2383945
166;0,134232365;239,3614719;246,2968996;375,2383945
179;0,157883817;279,2614719;360,2968996;455,5565763
181;0,159543568;280,1737526;360,2968996;463,5565763
182;0,159958506;280,1737526;362,2968996;463,5565763
182;0,160580913;283,1737526;363,0468996;465,0565763
184;0,161410788;284,5070859;367,0468996;469,0565763
202;0,189211618;351,5070859;456,380233;603,0565763
202;0,189626556;352,0742501;457,0468996;605,0565763
202;0,190041494;354,0742501;457,3326139;605,2787986
203;0,1906639;354,0742501;459,4754711;608,2787986
205;0,191078838;354,7409167;461,4754711;608,9454652
205;0,192323651;360,7409167;462,6754711;610,5818289
205;0,192738589;361,0742501;463,6754711;612,5818289
206;0,193568465;361,0742501;465,0088044;613,3818289
206;0,193983402;361,5742501;466,0088044;615,3818289
209;0,194605809;361,5742501;469,0088044;616,8818289
213;0,195643154;363,2409167;474,0088044;621,8818289
213;0,19626556;366,2409167;475,2440985;624,8818289
213;0,206431535;366,2409167;499,7440985;641,2151622
215;0,207883817;367,0980596;503,2440985;648,2151622
217;0,208298755;367,6694882;504,2440985;648,6151622
218;0,2093361;372,6694882;509,2440985;653,6151622
220;0,209751037;373,0694882;511,2440985;654,6151622
223;0,210373444;376,0694882;514,2440985;655,6151622
225;0,211410788;376,0694882;519,2440985;660,6151622
227;0,211825726;377,6694882;521,2440985;662,2515258
229;0,212240664;379,6694882;521,7440985;664,1086687
231;0,213278008;384,6694882;521,7440985;664,8031131
231;0,216804979;401,6694882;521,7440985;678,160256
232;0,217219917;402,3753705;522,4809406;679,4329833
235;0,218049793;402,3753705;526,4809406;683,4329833
237;0,220124481;409,8753705;536,4809406;690,1829833
239;0,220539419;409,8753705;536,9809406;691,0250885
245;0,221784232;415,8753705;542,9809406;697,0250885
247;0,22219917;417,8753705;543,2666549;698,1594169
248;0,222821577;420,8753705;543,2666549;700,3412351
250;0,223236515;422,8753705;543,2666549;701,8079017
254;0,22406639;426,8753705;543,2666549;701,8079017
254;0,224481328;427,8753705;545,2666549;703,8079017
254;0,232365145;427,8753705;545,2666549;741,8079017
254;0,236929461;429,6122126;567,2666549;760,6650446
255;0,237551867;430,2940308;570,2666549;762,1650446
257;0,237966805;431,6273641;570,2666549;762,8317113
259;0,240456432;443,6273641;571,1897318;770,8317113
262;0,241078838;444,3773641;571,1897318;773,8317113
266;0,243983402;449,0440308;585,1897318;773,8317113
266;0,244605809;449,2583165;587,4397318;775,0670054
266;0,24626556;451,9249832;595,4397318;775,0670054
266;0,246680498;451,9249832;596,7730652;777,0670054
269;0,247510373;451,9249832;597,7330652;781,0670054
269;0,24813278;454,1749832;599,5330652;782,4003387
269;0,248547718;454,1749832;600,5330652;784,4003387
273;0,249377593;454,1749832;602,5330652;788,4003387
273;0,249792531;456,1749832;602,5330652;790,4003387
277;0,252697095;463,1749832;609,5330652;802,0670054
277;0,25373444;464,6035546;614,5330652;807,0670054
278;0,254356846;464,6035546;615,1330652;810,0670054
282;0,255186722;467,2702213;616,1330652;811,4003387
283;0,25560166;468,2702213;616,5330652;813,4003387
285;0,256846473;474,2702213;622,5330652;819,4003387
285;0,262033195;478,436888;647,5330652;844,4003387
287;0,262448133;479,636888;648,1997318;845,9003387
291;0,263485477;484,636888;649,8663985;850,9003387
291;0,263900415;486,236888;651,8663985;852,2336721
291;0,264315353;486,236888;652,1422606;854,2336721
291;0,26473029;488,236888;652,8089272;854,8219073
293;0,265145228;488,236888;652,8089272;855,4659751
296;0,265767635;488,236888;654,0089272;856,6904649
298;0,266804979;493,236888;655,2589272;860,9761792
298;0,267634855;494,036888;659,2589272;862,2069485
298;0,268672199;495,286888;660,8214272;867,2069485
300;0,269087137;495,286888;661,6785701;869,2069485
300;0,269502075;497,286888;662,8785701;871,2069485
300;0,270124481;500,286888;664,5928558;872,8319485
301;0,270746888;502,286888;664,5928558;874,3319485
305;0,271991701;508,286888;665,4499987;880,3319485
306;0,278215768;508,286888;669,7357129;910,3319485
309;0,278838174;508,786888;671,7357129;913,3319485
309;0,279460581;509,786888;673,2357129;914,3319485
309;0,280912863;509,786888;675,5690463;917,1319485
314;0,283195021;514,5011737;675,5690463;919,8819485
319;0,284232365;516,3193555;680,5690463;924,8819485
322;0,287551867;532,3193555;686,096319;934,4819485
324;0,289004149;535,8193555;686,096319;940,9434869
325;0,290041494;537,9622126;688,9534619;945,9434869
326;0,291493776;539,3622126;691,2867952;947,3434869
328;0,291908714;540,5050698;691,2867952;948,5199575
330;0,293360996;540,5050698;698,2867952;955,5199575
331;0,294813278;541,5050698;705,2867952;962,0824575
335;0,295643154;542,0764983;707,2867952;963,5663285
335;0,296887967;548,0764983;707,2867952;969,5663285
336;0,297717842;549,4098317;711,2867952;971,5663285
337;0,298755187;550,6598317;711,2867952;976,5663285
339;0,299377593;553,6598317;711,7867952;979,5663285
339;0,299792531;553,6598317;711,7867952;979,5663285
372;0,312240664;553,6598317;728,9296523;989,0400127
372;0,312863071;555,2098317;730,4296523;992,0400127
374;0,314315353;555,2098317;731,8296523;999,0400127
375;0,315560166;555,2098317;735,1629857;1002,040013
375;0,31659751;556,043165;737,6629857;1007,040013
377;0,317012448;557,243165;738,5379857;1009,040013
377;0,317427386;559,243165;740,5379857;1011,040013
380;0,320124481;559,243165;753,5379857;1016,867599
384;0,321369295;561,0893189;755,7879857;1019,439027
384;0,321784232;561,4226522;756,9879857;1020,105694
384;0,322614108;561,4226522;758,9879857;1024,105694
385;0,323858921;561,4226522;764,9879857;1028,105694
386;0,324481328;563,4226522;767,9879857;1029,605694
386;0,326348548;566,4226522;767,9879857;1035,005694
387;0,329253112;566,4226522;767,9879857;1040,839027
388;0,330082988;566,7083665;771,9879857;1042,439027
391;0,330705394;568,2083665;774,9879857;1045,439027
391;0,331742739;571,5416998;779,9879857;1050,439027
395;0,333609959;573,3416998;779,9879857;1059,439027
395;0,334024896;574,4528109;780,8451285;1061,189027
401;0,337344398;590,4528109;788,8451285;1077,189027
402;0,337966805;592,3278109;788,8451285;1077,789027
404;0,338381743;593,6611443;789,7022714;1079,789027
405;0,340041494;601,6611443;795,0356047;1084,468273
409;0,341078838;602,2861443;799,4106047;1089,468273
411;0,341493776;602,2861443;801,4106047;1090,468273
411;0,341908714;604,2861443;801,5534619;1092,468273
412;0,34253112;604,2861443;804,5534619;1095,468273
412;0,343360996;608,2861443;804,8034619;1099,468273
413;0,343775934;608,2861443;806,8034619;1100,134939
415;0,344190871;608,2861443;807,3034619;1102,134939
421;0,345435685;614,2861443;813,3034619;1105,563511
426;0,346473029;617,6194776;818,3034619;1108,163511
426;0,346887967;618,8194776;820,3034619;1109,952985
427;0,348340249;625,8194776;822,6367952;1116,952985
429;0,348755187;626,3909062;822,6367952;1118,952985
429;0,350414938;626,3909062;825,3034619;1126,952985
432;0,35186722;626,3909062;825,3034619;1133,952985
433;0,353319502;628,3909062;825,3034619;1140,952985
433;0,354979253;634,1051919;833,3034619;1148,952985
433;0,355394191;634,8551919;833,3034619;1150,952985
433;0,358298755;648,8551919;835,3034619;1164,952985
435;0,358713693;648,998049;835,9701285;1166,952985
436;0,359128631;650,998049;837,4701285;1168,452985
437;0,362448133;666,998049;837,4701285;1176,452985
439;0,362863071;667,123049;838,1367952;1178,452985
440;0,363692946;671,123049;842,1367952;1180,852985
440;0,364315353;671,873049;843,6367952;1183,852985
441;0,36473029;672,5397157;843,6367952;1184,593725
444;0,365352697;675,5397157;843,9367952;1187,593725
446;0,366804979;682,5397157;850,9367952;1194,593725
447;0,367427386;683,3968585;850,9367952;1197,593725
448;0,368049793;683,3968585;853,9367952;1200,593725
450;0,368672199;684,3968585;856,9367952;1203,593725
450;0,37033195;687,0635252;863,4822497;1204,793725
452;0,371784232;687,0635252;865,2322497;1207,360392
452;0,372406639;687,9206681;866,7322497;1210,360392
455;0,37966805;687,9206681;901,7322497;1245,360392
456;0,380290456;688,0920966;902,3322497;1246,360392
460;0,381120332;689,42543;905,5322497;1247,693725
463;0,381742739;692,42543;907,0322497;1250,693725
465;0,382572614;693,7587633;907,0322497;1250,693725
469;0,38340249;694,7587633;909,0322497;1252,148271
471;0,383817427;696,2587633;910,0322497;1254,148271
471;0,384439834;699,2587633;910,7822497;1257,148271
472;0,386929461;699,2587633;914,7822497;1263,814937
474;0,387344398;699,42543;915,1155831;1265,314937
475;0,387966805;702,42543;915,1155831;1268,314937
477;0,38879668;706,42543;919,1155831;1270,029223
482;0,389834025;711,42543;924,1155831;1273,600652
500;0,39439834;733,42543;924,1155831;1295,600652
503;0,395228216;736,8799754;928,1155831;1299,600652
503;0,395643154;737,3799754;928,4905831;1300,743509
504;0,396058091;737,3799754;929,9905831;1300,897355
504;0,397095436;742,3799754;929,9905831;1305,897355
509;0,39813278;742,3799754;934,9905831;1310,897355
512;0,4;749,5799754;936,1155831;1313,468784
512;0,400414938;750,2466421;936,1155831;1314,468784
513;0,400829876;750,2466421;938,1155831;1316,468784
514;0,401244813;750,2466421;939,3155831;1318,468784
517;0,402074689;750,2466421;940,1155831;1318,468784
519;0,403112033;751,4966421;942,2584402;1321,262901
520;0,404356846;751,4966421;948,2584402;1321,262901
520;0,404979253;752,4966421;951,2584402;1324,262901
522;0,406016598;752,4966421;951,2584402;1325,929568
524;0,406431535;754,0966421;951,6113814;1326,691473
524;0,406846473;754,0966421;951,6113814;1327,691473
525;0,407261411;756,0966421;953,6113814;1328,867943
527;0,410580913;772,0966421;953,6113814;1333,439372
535;0,413070539;772,8466421;962,6113814;1340,939372
536;0,413900415;775,8466421;964,6113814;1343,939372
538;0,414315353;775,8466421;964,6113814;1344,606038
541;0,417634855;783,8466421;964,6113814;1360,606038
541;0,418049793;783,9716421;965,6113814;1362,606038
543;0,41846473;783,9716421;966,0558258;1364,606038
546;0,419502075;788,9716421;971,0558258;1368,177467
547;0,420539419;792,9716421;976,0558258;1371,748896
549;0,421991701;797,1716421;983,0558258;1372,915562
552;0,422614108;799,3144992;986,0558258;1375,915562
554;0,423236515;802,3144992;989,0558258;1376,915562
554;0,423651452;803,6478326;991,0558258;1377,582229
556;0,427385892;803,6478326;1004,555826;1388,614487
558;0,42780083;803,9811659;1005,055826;1390,614487
561;0,428423237;803,9811659;1008,055826;1391,614487
562;0,428838174;805,9811659;1010,055826;1393,614487
562;0,429460581;805,9811659;1010,055826;1394,614487
570;0,431950207;805,9811659;1016,055826;1402,614487
571;0,433609959;807,3144992;1019,255826;1409,814487
571;0,434024896;807,5644992;1019,255826;1411,506795
571;0,434854772;809,5644992;1021,655826;1412,840128
574;0,435684647;810,5644992;1025,655826;1414,173461
576;0,437759336;815,5644992;1025,655826;1419,887747
577;0,438174274;815,9644992;1025,94154;1421,887747
579;0,438589212;817,9644992;1025,94154;1423,087747
580;0,439004149;818,9644992;1027,44154;1423,549286
582;0,439626556;821,9644992;1028,64154;1426,549286
584;0,440248963;824,9644992;1028,73529;1426,549286
586;0,4406639;825,6311659;1030,73529;1427,882619
588;0,442116183;832,6311659;1037,73529;1434,882619
588;0,442946058;833,2025945;1039,068623;1438,882619
590;0,443360996;833,2025945;1039,068623;1440,882619
590;0,443775934;835,2025945;1039,068623;1442,882619
590;0,444190871;837,2025945;1039,568623;1444,507619
590;0,445228216;837,2025945;1040,818623;1446,780346
590;0,447095436;837,2025945;1044,818623;1455,780346
591;0,44813278;838,2025945;1049,818623;1459,871255
593;0,448547718;838,2025945;1050,08529;1460,053073
593;0,448962656;839,4025945;1052,08529;1462,053073
594;0,450414938;846,4025945;1059,08529;1469,053073
595;0,453112033;846,4025945;1059,08529;1482,053073
596;0,453526971;846,4025945;1059,562902;1482,553073
598;0,454356846;846,4025945;1063,562902;1482,553073
600;0,45746888;846,4025945;1074,812902;1491,907912
602;0,464315353;871,1525945;1074,812902;1504,60022
603;0,46473029;871,4192611;1076,012902;1505,841599
606;0,465352697;871,6010793;1077,512902;1506,995445
607;0,465975104;871,6010793;1079,179569;1508,495445
611;0,467634855;874,267746;1087,179569;1514,095445
611;0,470539419;888,267746;1095,579569;1528,095445
614;0,471369295;888,267746;1096,194953;1532,095445
614;0,47219917;888,5534603;1097,528287;1536,095445
614;0,47593361;893,0534603;1097,528287;1545,095445
618;0,476763485;894,0534603;1098,528287;1546,428779
628;0,481120332;905,7201269;1111,128287;1556,928779
631;0,481950207;907,7201269;1112,128287;1560,928779
633;0,482365145;908,4820317;1112,128287;1562,928779
633;0,482780083;909,4820317;1113,128287;1564,928779
641;0,496680498;976,4820317;1113,128287;1564,928779
641;0,497095436;976,4820317;1113,794953;1566,928779
642;0,497925311;976,9596436;1115,442012;1567,785921
643;0,498340249;977,9596436;1115,442012;1568,452588
648;0,499377593;977,9596436;1117,442012;1571,634406
648;0,499792531;979,9596436;1118,775346;1573,634406
655;0,504149378;1000,959644;1118,775346;1581,194406
657;0,504564315;1000,959644;1119,442012;1581,861073
659;0,504979253;1001,531072;1120,442012;1583,861073
663;0,506016598;1006,531072;1120,442012;1587,611073
672;0,509128631;1021,531072;1125,097185;1594,039644
673;0,510580913;1025,731072;1125,097185;1601,039644
673;0,51120332;1026,731072;1125,915366;1601,789644
676;0,511825726;1028,016786;1128,915366;1602,622978
676;0,512863071;1028,016786;1128,915366;1603,022978
679;0,514937759;1038,016786;1133,915366;1607,308692
680;0,515767635;1038,016786;1134,642639;1609,462538
680;0,516182573;1039,216786;1135,309306;1611,462538
682;0,51659751;1039,216786;1135,975972;1613,462538
684;0,517012448;1040,216786;1137,975972;1615,462538
685;0,517634855;1043,216786;1139,475972;1618,462538
692;0,521784232;1063,216786;1152,809306;1625,129205
692;0,52219917;1064,55012;1152,999782;1627,129205
694;0,522614108;1065,35012;1153,666449;1629,129205
695;0,525726141;1065,35012;1157,416449;1636,629205
697;0,526348548;1068,35012;1157,916449;1637,356478
698;0,526970954;1069,15012;1157,916449;1640,356478
700;0,528008299;1070,816786;1162,916449;1640,356478
705;0,52966805;1070,816786;1165,583115;1644,242192
707;0,530290456;1072,016786;1167,833115;1646,492192
722;0,543775934;1096,391786;1177,833115;1682,603303
722;0,544190871;1097,058453;1178,233115;1684,076987
726;0,548755187;1104,504607;1193,633115;1696,299209
731;0,549792531;1104,504607;1195,299782;1701,299209
731;0,550207469;1105,413698;1197,299782;1702,499209
731;0,550622407;1107,013698;1197,699782;1704,499209
732;0,553112033;1107,013698;1197,699782;1714,999209
733;0,55373444;1110,013698;1197,699782;1715,749209
739;0,554979253;1110,513698;1199,499782;1721,749209
741;0,555394191;1110,513698;1201,499782;1723,749209
741;0,556224066;1113,180365;1202,833115;1726,415876
744;0,556846473;1116,180365;1205,233115;1726,915876
745;0,561618257;1121,930365;1209,066449;1749,915876
745;0,562240664;1124,930365;1209,066449;1752,915876
747;0,562655602;1124,930365;1211,066449;1754,515876
748;0,563485477;1124,930365;1211,066449;1758,515876
759;0,565975104;1136,930365;1213,066449;1770,515876
760;0,567842324;1136,930365;1218,209306;1773,515876
762;0,568257261;1137,763698;1219,209306;1774,682543
765;0,568879668;1138,763698;1222,209306;1776,482543
766;0,569709544;1142,763698;1222,65375;1777,815876
768;0,572406639;1142,763698;1227,443224;1790,815876
768;0,573443983;1144,013698;1230,776557;1795,815876
771;0,575518672;1145,552159;1232,827839;1805,815876
772;0,576141079;1146,152159;1233,427839;1806,673019
773;0,577178423;1148,152159;1233,427839;1808,339686
775;0,57780083;1149,152159;1233,427839;1811,339686
776;0,578630705;1153,152159;1237,427839;1813,561908
779;0,580705394;1155,152159;1241,973294;1823,561908
782;0,581327801;1155,152159;1244,973294;1826,561908
783;0,581742739;1155,152159;1246,473294;1828,198271
785;0,582365145;1156,052159;1247,223294;1829,198271
785;0,58340249;1161,052159;1248,889961;1834,198271
786;0,584647303;1164,052159;1248,889961;1840,198271
786;0,58526971;1165,052159;1250,089961;1842,598271
786;0,585684647;1165,852159;1250,089961;1844,598271
786;0,586929461;1166,852159;1253,089961;1850,598271
787;0,588174274;1168,852159;1259,089961;1856,598271
793;0,590456432;1179,852159;1264,589961;1857,598271
793;0,590871369;1179,852159;1265,256627;1859,598271
793;0,591286307;1179,852159;1265,523294;1860,348271
793;0,593153527;1185,579432;1274,523294;1862,598271
796;0,597095436;1185,579432;1284,023294;1876,848271
796;0,597717842;1188,579432;1286,023294;1878,348271
801;0,605809129;1197,246099;1325,023294;1917,348271
801;0,606846473;1200,667151;1325,023294;1920,506166
801;0,607261411;1200,667151;1325,880437;1921,415257
803;0,607676349;1201,231254;1326,280437;1921,415257
806;0,608506224;1202,031254;1330,280437;1925,415257
808;0,610788382;1213,031254;1341,280437;1925,415257
810;0,61120332;1213,031254;1343,280437;1926,356434
811;0,612033195;1214,031254;1343,901796;1930,356434
811;0,613070539;1219,031254;1348,901796;1935,356434
811;0,614315353;1225,031254;1350,401796;1941,356434
813;0,61473029;1226,031254;1351,735129;1941,927862
819;0,615975104;1229,631254;1355,335129;1947,927862
823;0,617219917;1232,631254;1357,335129;1953,927862
823;0,617842324;1235,631254;1360,335129;1954,594529
825;0,61846473;1236,131254;1363,335129;1957,594529
825;0,618879668;1236,797921;1364,24422;1958,927862
827;0,619294606;1236,797921;1365,291839;1960,927862
828;0,619917012;1236,797921;1365,291839;1963,070719
835;0,623651452;1254,797921;1383,291839;1981,070719
838;0,624273859;1254,797921;1386,291839;1983,320719
843;0,626556017;1258,464587;1389,729339;1983,320719
849;0,62780083;1258,797921;1389,729339;1986,320719
851;0,628215768;1259,464587;1391,729339;1986,320719
851;0,62966805;1261,373678;1398,729339;1989,820719
852;0,631120332;1263,707012;1402,929339;1996,820719
854;0,63153527;1265,707012;1402,929339;1998,820719
855;0,632572614;1267,135583;1407,929339;2002,779053
856;0,633817427;1267,992726;1407,929339;2006,779053
857;0,634232365;1268,992726;1408,596006;2006,779053
859;0,634647303;1269,392726;1408,596006;2008,779053
875;0,657261411;1323,892726;1408,596006;2117,779053
879;0,658091286;1327,892726;1408,596006;2121,779053
886;0,660165975;1337,892726;1408,596006;2125,779053
891;0,661618257;1338,791808;1408,596006;2132,779053
892;0,662655602;1343,791808;1413,596006;2133,932899
896;0,663485477;1344,191808;1416,262673;2134,660171
897;0,663900415;1345,62038;1418,262673;2136,660171
899;0,664315353;1346,42038;1420,262673;2138,660171
903;0,66659751;1357,42038;1422,203849;2140,860171
912;0,670954357;1378,42038;1434,803849;2153,360171
912;0,671784232;1382,42038;1438,803849;2157,360171
912;0,67219917;1383,511289;1438,957695;2158,560171
914;0,672614108;1384,558908;1440,957695;2159,650171
917;0,676141079;1388,808908;1440,957695;2164,507314
917;0,676970954;1388,808908;1440,957695;2166,729537
919;0,677385892;1390,808908;1441,457695;2168,229537
919;0,67780083;1391,51479;1443,457695;2170,229537
920;0,678838174;1394,01479;1443,457695;2170,998767
920;0,679253112;1396,01479;1443,457695;2172,998767
923;0,680082988;1396,01479;1443,457695;2176,998767
923;0,680497925;1396,41479;1444,029124;2178,998767
925;0,681742739;1399,41479;1447,721431;2184,998767
926;0,682365145;1402,41479;1450,721431;2185,665434
929;0,682987552;1402,41479;1450,721431;2188,665434
929;0,68340249;1403,41479;1452,721431;2188,665434
929;0,683817427;1405,41479;1454,721431;2190,665434
931;0,684232365;1406,081457;1455,471431;2192,665434
937;0,685892116;1406,081457;1455,471431;2200,665434
939;0,686514523;1409,081457;1456,071431;2203,665434
942;0,687136929;1410,581457;1457,571431;2206,665434
944;0,687551867;1411,331457;1457,571431;2208,665434
950;0,691078838;1416,998124;1474,571431;2215,759922
952;0,691701245;1418,998124;1475,321431;2217,559922
956;0,695020747;1434,998124;1475,321431;2233,559922
959;0,695643154;1437,998124;1476,821431;2234,559922
959;0,698340249;1441,056947;1481,154765;2234,559922
960;0,698755187;1442,181947;1481,654765;2236,559922
960;0,699170124;1443,515281;1482,226193;2237,626352
962;0,699585062;1443,976819;1482,89286;2239,626352
963;0,7;1445,976819;1484,89286;2241,626352
965;0,700829876;1445,976819;1486,607146;2245,626352
966;0,701659751;1449,976819;1490,607146;2249,626352
966;0,702074689;1449,976819;1491,020939;2251,626352
966;0,702489627;1451,976819;1491,384575;2253,626352
969;0,703319502;1452,976819;1495,384575;2257,626352
973;0,705394191;1462,976819;1505,384575;2267,626352
977;0,708091286;1462,976819;1505,384575;2280,626352
982;0,709128631;1464,226819;1507,884575;2285,626352
982;0,709543568;1465,026819;1507,884575;2287,626352
984;0,709958506;1465,488358;1508,551242;2289,626352
987;0,711410788;1472,488358;1515,551242;2296,626352
989;0,71473029;1472,488358;1520,884575;2312,626352
991;0,715352697;1475,488358;1521,56382;2315,626352
991;0,717427386;1484,059786;1524,897154;2325,626352
991;0,717842324;1484,934786;1526,897154;2327,626352
991;0,71846473;1484,934786;1529,897154;2330,626352
993;0,718879668;1484,934786;1531,897154;2332,626352
995;0,719709544;1484,934786;1535,097154;2336,626352
995;0,72033195;1485,934786;1536,597154;2339,626352
997;0,721161826;1489,934786;1540,597154;2343,626352
997;0,721784232;1490,684786;1542,597154;2346,626352
1000;0,722821577;1490,684786;1543,430487;2351,626352
1000;0,724273859;1495,934786;1546,430487;2358,626352
1002;0,724896266;1495,934786;1547,815103;2361,626352
1004;0,725311203;1497,534786;1549,815103;2363,626352
1005;0,72780083;1502,677643;1561,815103;2375,626352
1005;0,728215768;1504,010977;1563,815103;2377,626352
1011;0,734232365;1504,010977;1585,565103;2406,626352
1013;0,736514523;1508,59431;1596,565103;2417,626352
1013;0,736929461;1510,59431;1596,565103;2419,626352
1014;0,737344398;1510,801206;1598,565103;2421,626352
1016;0,737759336;1511,164843;1599,565103;2423,626352
1016;0,739834025;1521,164843;1601,739016;2433,626352
1017;0,741493776;1529,164843;1604,02473;2441,626352
1017;0,742116183;1529,164843;1605,02473;2444,626352
1018;0,74253112;1529,564843;1605,377671;2446,626352
1018;0,743153527;1529,564843;1606,877671;2449,626352
1021;0,754149378;1529,564843;1659,877671;2502,626352
1026;0,755186722;1532,064843;1659,877671;2507,626352
1031;0,756431535;1534,064843;1665,877671;2513,626352
1033;0,756846473;1534,555409;1667,877671;2515,626352
1035;0,757261411;1535,355409;1669,877671;2517,626352
1037;0,757676349;1535,688742;1671,877671;2519,626352
1040;0,758506224;1539,688742;1671,877671;2523,626352
1041;0,759543568;1544,688742;1671,877671;2528,626352
1045;0,760373444;1548,688742;1675,877671;2532,626352
1047;0,760788382;1550,688742;1676,544338;2534,626352
1049;0,761410788;1552,488742;1676,544338;2537,626352
1055;0,762655602;1553,988742;1682,544338;2543,626352
1055;0,763900415;1559,988742;1682,544338;2549,626352
1056;0,765352697;1562,322076;1689,544338;2556,626352
1057;0,768049793;1573,155409;1693,877671;2569,626352
1060;0,768672199;1574,155409;1693,877671;2572,626352
1063;0,769294606;1575,012552;1696,877671;2575,626352
1064;0,769917012;1575,243321;1696,877671;2578,626352
1065;0,770539419;1578,243321;1699,877671;2581,626352
1067;0,771369295;1582,243321;1702,544338;2585,626352
1069;0,771784232;1584,243321;1702,919338;2587,626352
1069;0,77219917;1586,243321;1704,252671;2589,626352
1072;0,773029046;1588,243321;1705,586004;2593,626352
1072;0,773443983;1590,243321;1706,086004;2595,626352
1074;0,773858921;1592,243321;1708,086004;2597,626352
1076;0,784854772;1618,743321;1761,086004;2650,626352
1079;0,788174274;1634,743321;1766,419338;2666,626352
1079;0,78879668;1636,243321;1767,019338;2669,626352
1081;0,792946058;1639,639547;1767,019338;2689,626352
1081;0,793775934;1640,889547;1767,019338;2693,626352
1085;0,794605809;1642,222881;1768,536579;2697,626352
1085;0,795020747;1642,322881;1768,536579;2699,626352
1093;0,796680498;1644,322881;1769,069912;2707,626352
1095;0,797095436;1645,322881;1771,069912;2709,626352
1098;0,797717842;1646,822881;1771,615367;2712,626352
1101;0,798340249;1648,697881;1772,815367;2715,626352
1101;0,798755187;1650,697881;1774,815367;2717,626352
1103;0,799170124;1652,031214;1776,815367;2719,626352
1105;0,799585062;1654,031214;1776,815367;2721,626352
1105;0,800829876;1657,031214;1779,815367;2727,626352
1105;0,803526971;1670,031214;1783,065367;2740,626352
1107;0,803941909;1672,031214;1783,065367;2742,626352
1109;0,804356846;1672,364547;1784,065367;2744,626352
1109;0,805186722;1672,67224;1784,636796;2748,626352
1109;0,80560166;1673,67224;1785,136796;2750,626352
1110;0,806224066;1673,67224;1785,240244;2753,626352
1110;0,806639004;1674,17224;1785,240244;2755,626352
1110;0,807053942;1674,17224;1786,240244;2757,626352
1110;0,810165975;1679,17224;1793,740244;2772,626352
1111;0,810788382;1679,17224;1793,740244;2775,626352
1112;0,811410788;1680,67224;1796,740244;2778,626352
1113;0,81473029;1680,67224;1796,740244;2794,626352
1115;0,815352697;1683,67224;1796,740244;2797,626352
1115;0,816804979;1690,67224;1797,580244;2804,626352
1115;0,817634855;1691,17224;1798,580244;2808,626352
1117;0,818049793;1693,17224;1800,580244;2810,626352
1119;0,81846473;1693,457954;1801,437387;2812,626352
1121;0,818879668;1693,957954;1801,437387;2814,626352
1121;0,819502075;1696,957954;1803,687387;2817,626352
1126;0,822614108;1711,957954;1804,937387;2832,626352
1126;0,823236515;1711,957954;1804,937387;2835,626352
1128;0,823651452;1712,624621;1805,737387;2837,626352
1135;0,830082988;1720,891287;1817,362387;2868,626352
1136;0,831742739;1720,891287;1818,505244;2876,626352
1136;0,834854772;1735,891287;1823,505244;2891,626352
1138;0,83526971;1736,471932;1823,505244;2893,626352
1142;0,837551867;1737,846932;1828,21953;2904,626352
1144;0,838589212;1737,846932;1828,21953;2909,626352
1148;0,839419087;1741,846932;1828,21953;2913,626352
1150;0,840041494;1742,392387;1831,21953;2916,626352
1150;0,840456432;1743,592387;1831,21953;2918,626352
1150;0,840871369;1745,592387;1831,21953;2920,626352
1150;0,841701245;1749,592387;1835,21953;2924,626352
1150;0,842116183;1749,592387;1835,90703;2926,626352
1150;0,84253112;1749,592387;1835,90703;2928,626352
1151;0,843360996;1750,592387;1836,90703;2932,626352
1151;0,844813278;1750,592387;1836,90703;2939,626352
1154;0,846473029;1750,592387;1840,10703;2947,626352
1154;0,852489627;1765,092387;1840,10703;2976,626352
1154;0,852904564;1765,378101;1840,4774;2978,626352
1155;0,854979253;1767,878101;1840,4774;2988,626352
1158;0,85746888;1768,705687;1840,4774;3000,626352
1158;0,860165975;1775,205687;1842,1024;3013,626352
1160;0,860580913;1776,005687;1842,1024;3015,626352
1165;0,861825726;1777,005687;1845,1024;3021,626352
1167;0,862655602;1777,005687;1849,1024;3025,626352
1173;0,868049793;1803,005687;1857,769067;3051,626352
1177;0,868879668;1803,005687;1859,269067;3055,626352
1179;0,869294606;1804,505687;1861,269067;3057,626352
1179;0,869709544;1805,351841;1863,269067;3059,626352
1180;0,871161826;1810,601841;1868,519067;3066,626352
1181;0,871576763;1811,601841;1870,519067;3068,626352
1185;0,873858921;1822,601841;1870,519067;3079,626352
1186;0,878838174;1829,458984;1876,519067;3103,626352
1186;0,879460581;1829,458984;1879,519067;3106,626352
1187;0,880497925;1831,731711;1882,211374;3111,626352
1188;0,882157676;1832,398378;1890,211374;3119,626352
1189;0,883817427;1832,398378;1890,211374;3127,626352
1190;0,884439834;1834,198378;1893,211374;3130,626352
1194;0,885477178;1834,823378;1893,211374;3135,626352
1195;0,886929461;1835,698378;1896,711374;3142,626352
1197;0,887344398;1836,365045;1897,378041;3144,626352
1197;0,887759336;1836,765045;1897,378041;3146,626352
1199;0,888174274;1836,765045;1899,378041;3148,626352
1199;0,88879668;1836,765045;1899,378041;3151,626352
1199;0,889211618;1836,765045;1900,26693;3153,626352
1200;0,889834025;1839,765045;1901,46693;3156,626352
1214;0,896680498;1839,765045;1917,96693;3189,626352
1214;0,897302905;1839,765045;1918,96693;3192,626352
1218;0,89813278;1841,098378;1919,538358;3196,626352
1222;0,899792531;1842,552924;1923,538358;3204,626352
1224;0,900829876;1842,552924;1923,538358;3209,626352
1226;0,901244813;1843,552924;1923,538358;3211,626352
1228;0,906846473;1843,552924;1926,913358;3238,626352
1230;0,90746888;1844,152924;1926,913358;3241,626352
1232;0,907883817;1846,152924;1928,413358;3243,626352
1235;0,908921162;1847,07885;1932,360727;3248,626352
1237;0,910580913;1852,412183;1932,360727;3256,626352
1237;0,91120332;1855,412183;1932,360727;3259,626352
1237;0,912448133;1855,412183;1933,320727;3265,626352
1240;0,913070539;1855,787183;1933,320727;3268,626352
1242;0,914315353;1857,787183;1936,250959;3274,626352
1243;0,915975104;1857,787183;1944,250959;3282,626352
1245;0,916390041;1859,787183;1944,9917;3284,626352
1246;0,917012448;1859,787183;1946,4917;3287,626352
1250;0,917842324;1860,787183;1947,825033;3291,626352
1252;0,918257261;1862,787183;1948,825033;3293,626352
1253;0,919087137;1864,120516;1948,825033;3297,626352
1253;0,919917012;1868,120516;1948,825033;3301,626352
1255;0,92033195;1870,120516;1950,825033;3303,626352
1266;0,923443983;1870,120516;1965,825033;3318,626352
1268;0,923858921;1870,120516;1965,825033;3320,626352
1270;0,925103734;1876,120516;1968,825033;3326,626352
1272;0,925518672;1877,320516;1970,825033;3328,626352
1272;0,92593361;1877,320516;1972,825033;3330,626352
1273;0,926763485;1877,320516;1974,253605;3334,626352
1275;0,927178423;1879,320516;1975,110748;3336,626352
1277;0,927593361;1879,320516;1977,110748;3338,626352
1277;0,928215768;1882,320516;1978,151881;3341,626352
1277;0,929045643;1884,320516;1982,151881;3345,626352
1277;0,929460581;1886,320516;1984,151881;3347,626352
1278;0,930082988;1886,320516;1987,151881;3350,626352
1283;0,931950207;1886,320516;1996,151881;3359,626352
1285;0,934024896;1896,320516;2006,151881;3369,626352
1285;0,934854772;1896,320516;2010,151881;3373,626352
1286;0,936929461;1900,764961;2020,151881;3383,626352
1286;0,938381743;1902,864961;2027,151881;3390,626352
1287;0,939211618;1902,864961;2031,151881;3394,626352
1287;0,940871369;1902,864961;2039,151881;3402,626352
1287;0,943568465;1904,722103;2052,151881;3415,626352
1289;0,945228216;1912,722103;2060,151881;3423,626352
1289;0,945643154;1913,222103;2062,151881;3425,626352
1292;0,946473029;1913,222103;2066,151881;3429,626352
1297;0,950414938;1920,347103;2085,151881;3448,626352
1299;0,950829876;1920,347103;2087,151881;3450,626352
1299;0,951244813;1922,347103;2089,151881;3452,626352
1302;0,956639004;1938,768156;2115,151881;3478,626352
1304;0,96120332;1938,768156;2137,151881;3500,626352
1333;0,97033195;1982,768156;2181,151881;3544,626352
1334;0,974688797;1986,806618;2202,151881;3565,626352
1349;0,982365145;1988,488436;2239,151881;3602,626352
1351;0,983195021;1991,03389;2243,151881;3606,626352
1352;0,983817427;1991,748176;2246,151881;3609,626352
1353;0,98526971;1992,883311;2253,151881;3616,626352
1353;0,985892116;1994,383311;2256,151881;3619,626352
1353;0,986307054;1995,049978;2258,151881;3621,626352
1355;0,986721992;1995,335692;2260,151881;3623,626352
1355;0,987136929;1995,335692;2262,151881;3625,626352
1357;0,987551867;1995,335692;2264,151881;3627,626352
1359;0,987966805;1997,335692;2266,151881;3629,626352
1359;0,988381743;1998,335692;2268,151881;3631,626352
1359;0,98879668;1998,335692;2270,151881;3633,626352
1359;0,989211618;1999,335692;2272,151881;3635,626352
1372;0,996680498;2035,335692;2308,151881;3671,626352
1373;0,999585062;2035,335692;2322,151881;3685,626352
1375;1;2037,335692;2324,151881;3687,626352
